DC-Biased Homogenized Harmonic Balance Finite Element Method

The homogenized harmonic balance finite element (FE) method enables efficient nonlinear eddy-current simulations of 3-D devices with lamination stacks by combining the harmonic balance method with a frequency-domain-based homogenization technique. This approach avoids expensive time stepping of the eddy-current field problem and allows the use of a relatively coarse FE mesh that does not resolve the individual laminates. In this paper, we extend the method to handle excitation signals with a dc bias. To achieve this, we adapt the original homogenization technique to better account for ferromagnetic saturation. The resulting formula for the homogenized reluctivity is evaluated using a look-up table computed from a 1-D FE simulation of a lamination and containing the average magnetic flux density in the lamination and the corresponding skin depth. We compare the results of the proposed method to those from a fine-mesh transient reference simulation. The tests cover different levels of ferromagnetic saturation and frequencies between 50 Hz and 10 kHz. For moderate ferromagnetic saturation, the method gives a good approximation of the eddy-current losses and the magnetic energy, with relative errors below 10%, while reducing the required number of degrees of freedom at 10 kHz by 1.5 orders of magnitude. This results in a reduction in simulation time from 2 days on a contemporary server to 90 minutes on a standard workstation.

==> figures/models/BHCurve_Brauer.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010114298060423721e+01 2.525252525252525207e-02
2.020308544886502133e+01 5.050505050505050414e-02
3.030663798888862814e+01 7.575757575757575968e-02
4.041263359349779449e+01 1.010101010101010083e-01
5.052193941353438333e+01 1.262626262626262708e-01
6.063546917638540634e+01 1.515151515151515194e-01
7.075419652279315130e+01 1.767676767676767680e-01
8.087916953430675449e+01 2.020202020202020166e-01
9.101152675417759497e+01 2.272727272727272652e-01
1.011525150430442466e+02 2.525252525252525415e-01
1.113035096586136490e+02 2.777777777777777901e-01
1.214660370072469533e+02 3.030303030303030387e-01
1.316418005867971885e+02 3.282828282828282873e-01
1.418327107265539269e+02 3.535353535353535359e-01
1.520409188345891778e+02 3.787878787878787845e-01
1.622688569886744006e+02 4.040404040404040331e-01
1.725192838585343793e+02 4.292929292929292817e-01
1.827953381297539011e+02 4.545454545454545303e-01
1.931006008195637946e+02 4.797979797979797789e-01
2.034391681398263074e+02 5.050505050505050830e-01
2.138157368824107039e+02 5.303030303030302761e-01
2.242357046885453826e+02 5.555555555555555802e-01
2.347052880310707508e+02 5.808080808080807733e-01
2.452316613045288989e+02 6.060606060606060774e-01
2.558231211045094824e+02 6.313131313131312705e-01
2.664892806115145163e+02 6.565656565656565746e-01
2.772413000089770776e+02 6.818181818181817677e-01
2.880921601009906112e+02 7.070707070707070718e-01
2.990569878035486227e+02 7.323232323232322649e-01
3.101534440266420347e+02 7.575757575757575690e-01
3.214021867216260944e+02 7.828282828282827621e-01
3.328274246361781934e+02 8.080808080808080662e-01
3.444575807191815784e+02 8.333333333333333703e-01
3.563260883013849707e+02 8.585858585858585634e-01
3.684723483339557220e+02 8.838383838383838675e-01
3.809428823331097647e+02 9.090909090909090606e-01
3.937927235522384422e+02 9.343434343434343647e-01
4.070870986570236028e+02 9.595959595959595578e-01
4.209034642843365646e+02 9.848484848484848619e-01
4.353339779153554332e+02 1.010101010101010166e+00
4.504885012365020316e+02 1.035353535353535248e+00
4.664982575464134129e+02 1.060606060606060552e+00
4.835202939947711229e+02 1.085858585858585856e+00
5.017429360350358820e+02 1.111111111111111160e+00
5.213924673785619461e+02 1.136363636363636243e+00
5.427413264249859139e+02 1.161616161616161547e+00
5.661181827697436120e+02 1.186868686868686851e+00
5.919203489907478115e+02 1.212121212121212155e+00
6.206290986640635765e+02 1.237373737373737459e+00
6.528286080901638115e+02 1.262626262626262541e+00
6.892294250621300762e+02 1.287878787878787845e+00
7.306976041681803054e+02 1.313131313131313149e+00
7.782909487800920942e+02 1.338383838383838453e+00
8.333041833787993937e+02 1.363636363636363535e+00
8.973253699678896282e+02 1.388888888888888840e+00
9.723065098580257200e+02 1.414141414141414144e+00
1.060652077159091050e+03 1.439393939393939448e+00
1.165330265112625057e+03 1.464646464646464530e+00
1.290013059088235650e+03 1.489898989898989834e+00
1.439252969770584059e+03 1.515151515151515138e+00
1.618706483529422258e+03 1.540404040404040442e+00
1.835417167442958544e+03 1.565656565656565524e+00
2.098175105480259845e+03 1.590909090909090828e+00
2.417974205518372855e+03 1.616161616161616132e+00
2.808595254808397385e+03 1.641414141414141437e+00
3.287350878049346193e+03 1.666666666666666741e+00
3.876039382176264553e+03 1.691919191919191823e+00
4.602168671814658410e+03 1.717171717171717127e+00
5.500530075610972744e+03 1.742424242424242431e+00
6.615226485028707430e+03 1.767676767676767735e+00
8.002291609204532506e+03 1.792929292929292817e+00
9.733079983148782048e+03 1.818181818181818121e+00
1.189866410758978054e+04 1.843434343434343425e+00
1.461555041874395465e+04 1.868686868686868729e+00
1.803312597719076803e+04 1.893939393939393812e+00
2.234338131835193781e+04 1.919191919191919116e+00
2.779363330624961236e+04 1.944444444444444420e+00
3.470321063868366036e+04 1.969696969696969724e+00
4.348538499676786887e+04 1.994949494949494806e+00
5.467626146834775864e+04 2.020202020202020332e+00
6.897292200973947183e+04 2.045454545454545414e+00
8.724975826611433877e+04 2.070707070707070496e+00
1.073450793635760783e+05 2.095959595959596022e+00
1.274404004610374832e+05 2.121212121212121104e+00
1.475357215584992373e+05 2.146464646464646631e+00
1.676310426559606276e+05 2.171717171717171713e+00
1.877263637534220179e+05 2.196969696969696795e+00
2.078216848508837866e+05 2.222222222222222321e+00



==> figures/results/analytic/b1_mag_num_nl_vs_mayergoyz_vs_fit.txt <==
# x (m) b1_mag_nl_num (T) b1_mag_nl_ana (T) b1_mag_cosh(T)
-4.994994994994995247e-04 1.810798355801507054e+00 1.627365135174968058e+00 1.804794603286561605e+00
-4.984984984984985532e-04 1.807454794930556607e+00 1.626599708146508227e+00 1.792846969274211943e+00
-4.974974974974974732e-04 1.804090902817228503e+00 1.625831742415285053e+00 1.780978714185952549e+00
-4.964964964964965017e-04 1.800706655930113254e+00 1.625061219873766172e+00 1.769189302131785935e+00
-4.954954954954955302e-04 1.797302026569121081e+00 1.624288122215641339e+00 1.757478200663238788e+00
-4.944944944944944503e-04 1.793876982428580957e+00 1.623512430932870343e+00 1.745844880750901940e+00
-4.934934934934934788e-04 1.790431486213199364e+00 1.622734127312675634e+00 1.734288816762155738e+00
-4.924924924924925073e-04 1.786965495298800333e+00 1.621953192434477886e+00 1.722809486439055071e+00
-4.914914914914915358e-04 1.783478961433728527e+00 1.621169607166774052e+00 1.711406370876416672e+00
-4.904904904904905643e-04 1.779971830475075345e+00 1.620383352163955459e+00 1.700078954500071404e+00
-4.894894894894894844e-04 1.776444042157676151e+00 1.619594407863065300e+00 1.688826725045292410e+00
-4.884884884884885129e-04 1.772895529892011490e+00 1.618802754480496819e+00 1.677649173535414873e+00
-4.874874874874875414e-04 1.769326220590171195e+00 1.618008372008623130e+00 1.666545794260605229e+00
-4.864864864864864615e-04 1.765736034516334207e+00 1.617211240212366175e+00 1.655516084756824213e+00
-4.854854854854854899e-04 1.762124885160147869e+00 1.616411338625698191e+00 1.644559545784968213e+00
-4.844844844844845184e-04 1.758492679130898351e+00 1.615608646548073901e+00 1.633675681310156724e+00
-4.834834834834834927e-04 1.754839316070548438e+00 1.614803143040794975e+00 1.622863998481218539e+00
-4.824824824824824670e-04 1.751164688582858231e+00 1.613994806923301439e+00 1.612124007610337584e+00
-4.814814814814814955e-04 1.747468682177895527e+00 1.613183616769393369e+00 1.601455222152865510e+00
-4.804804804804805240e-04 1.743751175228728911e+00 1.612369550903372639e+00 1.590857158687313921e+00
-4.794794794794794983e-04 1.740012038940107031e+00 1.611552587396114067e+00 1.580329336895498482e+00
-4.784784784784784726e-04 1.736251137326141558e+00 1.610732704061053733e+00 1.569871279542868647e+00
-4.774774774774775011e-04 1.732468327197079105e+00 1.609909878450100695e+00 1.559482512458994830e+00
-4.764764764764765296e-04 1.728663458152531085e+00 1.609084087849462774e+00 1.549162564518213658e+00
-4.754754754754754497e-04 1.724836372581516564e+00 1.608255309275392841e+00 1.538910967620452208e+00
-4.744744744744744782e-04 1.720986905667091005e+00 1.607423519469844742e+00 1.528727256672213652e+00
-4.734734734734735067e-04 1.717114885395630841e+00 1.606588694896043723e+00 1.518610969567709912e+00
-4.724724724724724810e-04 1.713220132570078658e+00 1.605750811733964500e+00 1.508561647170177045e+00
-4.714714714714714552e-04 1.709302460825741665e+00 1.604909845875720054e+00 1.498578833293341406e+00
-4.704704704704704837e-04 1.705361676649606029e+00 1.604065772920850286e+00 1.488662074683046566e+00
-4.694694694694695122e-04 1.701397579401199733e+00 1.603218568171517866e+00 1.478810920999038547e+00
-4.684684684684684865e-04 1.697409961336354689e+00 1.602368206627603042e+00 1.469024924796915377e+00
-4.674674674674674608e-04 1.693398607632051300e+00 1.601514662981694981e+00 1.459303641510228289e+00
-4.664664664664664893e-04 1.689363296413835869e+00 1.600657911613979190e+00 1.449646629432743916e+00
-4.654654654654655178e-04 1.685303798784125284e+00 1.599797926587018582e+00 1.440053449700854360e+00
-4.644644644644644379e-04 1.681219878852959093e+00 1.598934681640422184e+00 1.430523666276154460e+00
-4.634634634634634664e-04 1.677111293769842471e+00 1.598068150185402381e+00 1.421056845928165391e+00
-4.624624624624624949e-04 1.672977793757638221e+00 1.597198305299216248e+00 1.411652558217210363e+00
-4.614614614614614692e-04 1.668819122148606615e+00 1.596325119719485874e+00 1.402310375477445747e+00
-4.604604604604604435e-04 1.664635015421952913e+00 1.595448565838400112e+00 1.393029872800044311e+00
-4.594594594594594720e-04 1.660425203244348502e+00 1.594568615696788649e+00 1.383810628016527211e+00
-4.584584584584585005e-04 1.656189408512226402e+00 1.593685240978067963e+00 1.374652221682242992e+00
-4.574574574574574747e-04 1.651927347397645462e+00 1.592798413002056712e+00 1.365554237060000009e+00
-4.564564564564564490e-04 1.647638729396398105e+00 1.591908102718653906e+00 1.356516260103848515e+00
-4.554554554554554775e-04 1.643323257380350233e+00 1.591014280701380512e+00 1.347537879443000186e+00
-4.544544544544545060e-04 1.638980627652720123e+00 1.590116917140776742e+00 1.338618686365898647e+00
-4.534534534534534261e-04 1.634610530008297147e+00 1.589215981837653890e+00 1.329758274804443419e+00
-4.524524524524524546e-04 1.630212647797608438e+00 1.588311444196194966e+00 1.320956241318343993e+00
-4.514514514514514831e-04 1.625786657996316498e+00 1.587403273216902333e+00 1.312212185079625115e+00
-4.504504504504504574e-04 1.621332231280447900e+00 1.586491437489385259e+00 1.303525707857272842e+00
-4.494494494494494317e-04 1.616849032106918660e+00 1.585575905184987144e+00 1.294896414002024043e+00
-4.484484484484484602e-04 1.612336718801513857e+00 1.584656644049241558e+00 1.286323910431293571e+00
-4.474474474474474887e-04 1.607794943653112707e+00 1.583733621394159963e+00 1.277807806614240871e+00
-4.464464464464464630e-04 1.603223353016618891e+00 1.582806804090342245e+00 1.269347714556977813e+00
-4.454454454454454372e-04 1.598621587423414425e+00 1.581876158558903622e+00 1.260943248787915305e+00
-4.444444444444444657e-04 1.593989281701874816e+00 1.580941650763216355e+00 1.252594026343240463e+00
-4.434434434434434942e-04 1.589326065106883679e+00 1.580003246200461176e+00 1.244299666752538114e+00
-4.424424424424424143e-04 1.584631561460930316e+00 1.579060909892978426e+00 1.236059792024536863e+00
-4.414414414414414428e-04 1.579905389305998220e+00 1.578114606379419582e+00 1.227874026633006821e+00
-4.404404404404404713e-04 1.575147162068196272e+00 1.577164299705686945e+00 1.219741997502767017e+00
-4.394394394394394456e-04 1.570356488236047898e+00 1.576209953415662168e+00 1.211663333995845138e+00
-4.384384384384384199e-04 1.565532971552388686e+00 1.575251530541712297e+00 1.203637667897757391e+00
-4.374374374374374484e-04 1.560676211222666643e+00 1.574288993594969099e+00 1.195664633403926258e+00
-4.364364364364364769e-04 1.555785802138766494e+00 1.573322304555374807e+00 1.187743867106217488e+00
-4.354354354354354512e-04 1.550861335121583862e+00 1.572351424861488045e+00 1.179875007979616752e+00
-4.344344344344344255e-04 1.545902397181574184e+00 1.571376315400042412e+00 1.172057697369028872e+00
-4.334334334334334540e-04 1.540908571800590154e+00 1.570396936495249474e+00 1.164291578976199393e+00
-4.324324324324324825e-04 1.535879439234425270e+00 1.569413247897839980e+00 1.156576298846772488e+00
-4.314314314314314025e-04 1.530814576839472752e+00 1.568425208773836399e+00 1.148911505357461893e+00
-4.304304304304304310e-04 1.525713559423297561e+00 1.567432777693045898e+00 1.141296849203353725e+00
-4.294294294294294595e-04 1.520575959621909723e+00 1.566435912617267556e+00 1.133731983385330322e+00
-4.284284284284284880e-04 1.515401348305127183e+00 1.565434570888205146e+00 1.126216563197612208e+00
-4.274274274274274081e-04 1.510189295011689081e+00 1.564428709215074598e+00 1.118750246215424848e+00
-4.264264264264264366e-04 1.504939368415914025e+00 1.563418283661900166e+00 1.111332692282790413e+00
-4.254254254254254651e-04 1.499651136828169751e+00 1.562403249634487068e+00 1.103963563500422351e+00
-4.244244244244244394e-04 1.494324168731408609e+00 1.561383561867060177e+00 1.096642524213755410e+00
-4.234234234234234137e-04 1.488958033354830679e+00 1.560359174408562533e+00 1.089369241001084676e+00
-4.224224224224224422e-04 1.483552301288648456e+00 1.559330040608598145e+00 1.082143382661820974e+00
-4.214214214214214707e-04 1.478106545140295491e+00 1.558296113103009528e+00 1.074964620204860610e+00
-4.204204204204203908e-04 1.472620340236537428e+00 1.557257343799082427e+00 1.067832626837073473e+00
-4.194194194194194193e-04 1.467093265372121591e+00 1.556213683860357966e+00 1.060747077951903261e+00
-4.184184184184184477e-04 1.461524903608731885e+00 1.555165083691049333e+00 1.053707651118072741e+00
-4.174174174174174762e-04 1.455914843126711267e+00 1.554111492920041027e+00 1.046714026068412018e+00
-4.164164164164163963e-04 1.450262678131865268e+00 1.553052860384463330e+00 1.039765884688787168e+00
-4.154154154154154248e-04 1.444568009820247134e+00 1.551989134112829127e+00 1.032862911007146334e+00
-4.144144144144144533e-04 1.438830447403852908e+00 1.550920261307711101e+00 1.026004791182666853e+00
-4.134134134134134276e-04 1.433049609200334196e+00 1.549846188327954843e+00 1.019191213495013182e+00
-4.124124124124124019e-04 1.427225123788195882e+00 1.548766860670403256e+00 1.012421868333704289e+00
-4.114114114114114304e-04 1.421356631232233214e+00 1.547682222951122455e+00 1.005696448187580305e+00
-4.104104104104104589e-04 1.415443784379479375e+00 1.546592218886110315e+00 9.990146476343781945e-01
-4.094094094094093790e-04 1.409486250230500115e+00 1.545496791271468773e+00 9.923761633304074570e-01
-4.084084084084084075e-04 1.403483711386194210e+00 1.544395881963025463e+00 9.857806940003360774e-01
-4.074074074074074360e-04 1.397435867573356250e+00 1.543289431855382698e+00 9.792279404270650689e-01
-4.064064064064064645e-04 1.391342437250415287e+00 1.542177380860376701e+00 9.727176054417150386e-01
-4.054054054054053845e-04 1.385203159294091657e+00 1.541059667884925766e+00 9.662493939137071219e-01
-4.044044044044044130e-04 1.379017794767577243e+00 1.539936230808245821e+00 9.598230127409463908e-01
-4.034034034034034415e-04 1.372786128770363101e+00 1.538807006458413396e+00 9.534381708400941902e-01
-4.024024024024024158e-04 1.366507972369017221e+00 1.537671930588252245e+00 9.470945791369485001e-01
-4.014014014014013901e-04 1.360183164605607953e+00 1.536530937850518530e+00 9.407919505569124485e-01
-4.004004004004004186e-04 1.353811574583020594e+00 1.535383961772362360e+00 9.345300000155597475e-01
-3.993993993993994471e-04 1.347393103620531107e+00 1.534230934729039486e+00 9.283084444092932763e-01
-3.983983983983983672e-04 1.340927687476838104e+00 1.533071787916843620e+00 9.221270026060974789e-01
-3.973973973973973957e-04 1.334415298631722813e+00 1.531906451325236729e+00 9.159853954363845752e-01
-3.963963963963964242e-04 1.327855948619974358e+00 1.530734853708143328e+00 9.098833456839231504e-01
-3.953953953953954527e-04 1.321249690408189625e+00 1.529556922554381027e+00 9.038205780768676645e-01
-3.943943943943943728e-04 1.314596620803992311e+00 1.528372584057195116e+00 8.977968192788687851e-01
-3.933933933933934013e-04 1.307896882886355971e+00 1.527181763082865240e+00 8.918117978802777568e-01
-3.923923923923924298e-04 1.301150668444943204e+00 1.525984383138348610e+00 8.858652443894308171e-01
-3.913913913913914040e-04 1.294358220415460226e+00 1.524780366337922910e+00 8.799568912240235408e-01
-3.903903903903903783e-04 1.287519835294989923e+00 1.523569633368795362e+00 8.740864727025750014e-01
-3.893893893893894068e-04 1.280635865524080597e+00 1.522352103455634875e+00 8.682537250359639858e-01
-3.883883883883884353e-04 1.273706721816002529e+00 1.521127694323988644e+00 8.624583863190597999e-01
-3.873873873873874096e-04 1.266732875417476700e+00 1.519896322162539004e+00 8.567001965224286808e-01
-3.863863863863863839e-04 1.259714860278221771e+00 1.518657901584159919e+00 8.509788974841261400e-01
-3.853853853853854124e-04 1.252653275110301889e+00 1.517412345585720024e+00 8.452942329015633582e-01
-3.843843843843844409e-04 1.245548785311015205e+00 1.516159565506589146e+00 8.396459483234582910e-01
-3.833833833833833610e-04 1.238402124726893927e+00 1.514899470985796137e+00 8.340337911418638228e-01
-3.823823823823823895e-04 1.231214097229494264e+00 1.513631969917784037e+00 8.284575105842730824e-01
-3.813813813813814180e-04 1.223985578076589142e+00 1.512356968406704194e+00 8.229168577057989209e-01
-3.803803803803804465e-04 1.216717515029390739e+00 1.511074370719198035e+00 8.174115853814325483e-01
-3.793793793793793665e-04 1.209410929196183204e+00 1.509784079235598986e+00 8.119414482983747794e-01
-3.783783783783783950e-04 1.202066915573250849e+00 1.508485994399492824e+00 8.065062029484444395e-01
-3.773773773773774235e-04 1.194686643255053360e+00 1.507180014665569834e+00 8.011056076205517185e-01
-3.763763763763763436e-04 1.187271355287246921e+00 1.505866036445698608e+00 7.957394223932517940e-01
-3.753753753753753721e-04 1.179822368136723698e+00 1.504543954053146226e+00 7.904074091273664004e-01
-3.743743743743744006e-04 1.172341070758370796e+00 1.503213659644871081e+00 7.851093314586726768e-01
-3.733733733733734291e-04 1.164828923240326164e+00 1.501875043161801315e+00 7.798449547906651791e-01
-3.723723723723723492e-04 1.157287455013851662e+00 1.500527992267021604e+00 7.746140462873847277e-01
-3.713713713713713777e-04 1.149718262619244813e+00 1.499172392281772792e+00 7.694163748663144231e-01
-3.703703703703704062e-04 1.142123007025012793e+00 1.497808126119172023e+00 7.642517111913422756e-01
-3.693693693693694347e-04 1.134503410503234555e+00 1.496435074215558103e+00 7.591198276657888933e-01
-3.683683683683683548e-04 1.126861253069871616e+00 1.495053114459353738e+00 7.540204984255003406e-01
-3.673673673673673833e-04 1.119198368505632812e+00 1.493662122117340285e+00 7.489534993320066114e-01
-3.663663663663664118e-04 1.111516639979946097e+00 1.492261969758226003e+00 7.439186079657396089e-01
-3.653653653653653318e-04 1.103817995306833444e+00 1.490852527173392561e+00 7.389156036193150756e-01
-3.643643643643643603e-04 1.096104401866135891e+00 1.489433661294689015e+00 7.339442672908786935e-01
-3.633633633633633888e-04 1.088377861231639265e+00 1.488005236109139595e+00 7.290043816775063634e-01
-3.623623623623624173e-04 1.080640403551133666e+00 1.486567112570430060e+00 7.240957311686682107e-01
-3.613613613613613374e-04 1.072894081727641113e+00 1.485119148507016540e+00 7.192181018397514336e-01
-3.603603603603603659e-04 1.065140965454684840e+00 1.483661198526708747e+00 7.143712814456422144e-01
-3.593593593593593944e-04 1.057383135161244603e+00 1.482193113917555483e+00 7.095550594143573697e-01
-3.583583583583584229e-04 1.049622675922867510e+00 1.480714742544864349e+00 7.047692268407421690e-01
-3.573573573573573430e-04 1.041861671395205358e+00 1.479225928744169805e+00 7.000135764802174476e-01
-3.563563563563563715e-04 1.034102197825682579e+00 1.477726513209957515e+00 6.952879027425846736e-01
-3.553553553553554000e-04 1.026346318197342455e+00 1.476216332879935145e+00 6.905920016858798638e-01
-3.543543543543543743e-04 1.018596076555537522e+00 1.474695220814642660e+00 6.859256710102867860e-01
-3.533533533533533486e-04 1.010853492564211420e+00 1.473163006072164771e+00 6.812887100520984562e-01
-3.523523523523523771e-04 1.003120556332654623e+00 1.471619513577709704e+00 6.766809197777313711e-01
-3.513513513513514055e-04 9.953992235526146759e-01 1.470064563987793615e+00 6.721021027777894785e-01
-3.503503503503503256e-04 9.876914109739942660e-01 1.468497973548765101e+00 6.675520632611799954e-01
-3.493493493493493541e-04 9.799989922457293945e-01 1.466919553949377120e+00 6.630306070492772985e-01
-3.483483483483483826e-04 9.723237941410166618e-01 1.465329112167107040e+00 6.585375415701336665e-01
-3.473473473473474111e-04 9.646675931800209325e-01 1.463726450307898608e+00 6.540726758527399820e-01
-3.463463463463463312e-04 9.570321126569814041e-01 1.462111365438986343e+00 6.496358205213321746e-01
-3.453453453453453597e-04 9.494190200733746421e-01 1.460483649414437757e+00 6.452267877897462922e-01
-3.443443443443443882e-04 9.418299249740083035e-01 1.458843088693027257e+00 6.408453914558123188e-01
-3.433433433433434167e-04 9.342663771779158299e-01 1.457189464148034519e+00 6.364914468958009497e-01
-3.423423423423423368e-04 9.267298653914092244e-01 1.455522550868527221e+00 6.321647710589088920e-01
-3.413413413413413653e-04 9.192218161874545768e-01 1.453842117951669621e+00 6.278651824617900168e-01
-3.403403403403403938e-04 9.117435933329408604e-01 1.452147928285560718e+00 6.235925011831264797e-01
-3.393393393393393138e-04 9.042964974430571790e-01 1.450439738322075733e+00 6.193465488582432510e-01
-3.383383383383383423e-04 8.968817659386212338e-01 1.448717297839157370e+00 6.151271486737664995e-01
-3.373373373373373708e-04 8.895005732835636891e-01 1.446980349691949552e+00 6.109341253623151724e-01
-3.363363363363363993e-04 8.821540314774073410e-01 1.445228629552148147e+00 6.067673051972386489e-01
-3.353353353353353194e-04 8.748431907773603911e-01 1.443461865634883656e+00 6.026265159873919197e-01
-3.343343343343343479e-04 8.675690406251229669e-01 1.441679778412408242e+00 5.985115870719479592e-01
-3.333333333333333764e-04 8.603325107542666439e-01 1.439882080313816592e+00 5.944223493152462900e-01
-3.323323323323324049e-04 8.531344724545624203e-01 1.438068475409966851e+00 5.903586351016820721e-01
-3.313313313313313250e-04 8.459757399701998137e-01 1.436238659082715197e+00 5.863202783306284971e-01
-3.303303303303303535e-04 8.388570720104556733e-01 1.434392317677515072e+00 5.823071144113974862e-01
-3.293293293293293820e-04 8.317791733529643627e-01 1.432529128138357422e+00 5.783189802582309191e-01
-3.283283283283283021e-04 8.247426965211658301e-01 1.430648757623963263e+00 5.743557142853290554e-01
-3.273273273273273306e-04 8.177482435174852071e-01 1.428750863104055746e+00 5.704171564019140384e-01
-3.263263263263263591e-04 8.107963675976989082e-01 1.426835090934447825e+00 5.665031480073208225e-01
-3.253253253253253876e-04 8.038875750719158830e-01 1.424901076409597289e+00 5.626135319861250705e-01
-3.243243243243243076e-04 7.970223271190907122e-01 1.422948443291169429e+00 5.587481527032999162e-01
-3.233233233233233361e-04 7.902010416036742146e-01 1.420976803311041481e+00 5.549068559994053684e-01
-3.223223223223223646e-04 7.834240948847184249e-01 1.418985755647057978e+00 5.510894891858046929e-01
-3.213213213213213931e-04 7.766918236086353122e-01 1.416974886369719355e+00 5.472959010399123247e-01
-3.203203203203203132e-04 7.700045264777475307e-01 1.414943767857838042e+00 5.435259418004703136e-01
-3.193193193193193417e-04 7.633624659881679264e-01 1.412891958181037744e+00 5.397794631628523021e-01
-3.183183183183183702e-04 7.567658701318635828e-01 1.410819000446805305e+00 5.360563182743933730e-01
-3.173173173173172903e-04 7.502149340586511395e-01 1.408724422109611796e+00 5.323563617297482065e-01
-3.163163163163163188e-04 7.437098216934032724e-01 1.406607734239417207e+00 5.286794495662745508e-01
-3.153153153153153473e-04 7.372506673066500094e-01 1.404468430746642182e+00 5.250254392594405628e-01
-3.143143143143143758e-04 7.308375770361130730e-01 1.402305987560449996e+00 5.213941897182565732e-01
-3.133133133133132959e-04 7.244706303572742145e-01 1.400119861756905504e+00 5.177855612807307217e-01
-3.123123123123123243e-04 7.181498815019480286e-01 1.397909490633279406e+00 5.141994157093503492e-01
-3.113113113113113528e-04 7.118753608245451669e-01 1.395674290724435052e+00 5.106356161865769350e-01
-3.103103103103103813e-04 7.056470761158339933e-01 1.393413656756880448e+00 5.070940273103707874e-01
-3.093093093093093014e-04 6.994650138640663428e-01 1.391126960535653767e+00 5.035745150897312783e-01
-3.083083083083083299e-04 6.933291404639240207e-01 1.388813549758783905e+00 5.000769469402586154e-01
-3.073073073073073584e-04 6.872394033742638131e-01 1.386472746753559804e+00 4.966011916797317682e-01
-3.063063063063062785e-04 6.811957322258096470e-01 1.384103847128319131e+00 4.931471195237061567e-01
-3.053053053053053070e-04 6.751980398789146909e-01 1.381706118332849398e+00 4.897146020811286027e-01
-3.043043043043043355e-04 6.692462234335939675e-01 1.379278798119830007e+00 4.863035123499647727e-01
-3.033033033033033640e-04 6.633401651929650145e-01 1.376821092899005450e+00 4.829137247128452159e-01
-3.023023023023022841e-04 6.574797335812196941e-01 1.374332175974940728e+00 4.795451149327233376e-01
-3.013013013013013126e-04 6.516647840176986728e-01 1.371811185658291743e+00 4.761975601485476939e-01
-3.003003003003003411e-04 6.458951597488195029e-01 1.369257223239484178e+00 4.728709388709437800e-01
-2.992992992992993696e-04 6.401706926394585828e-01 1.366669350812540262e+00 4.695651309779096394e-01
-2.982982982982982896e-04 6.344912039250637514e-01 1.364046588935491799e+00 4.662800177105182464e-01
-2.972972972972973181e-04 6.288565049260836926e-01 1.361387914112359265e+00 4.630154816686324892e-01
-2.962962962962963466e-04 6.232663977265174848e-01 1.358692256080034300e+00 4.597714068066225401e-01
-2.952952952952952667e-04 6.177206758183594326e-01 1.355958494881558618e+00 4.565476784290931622e-01
-2.942942942942942952e-04 6.122191247124985081e-01 1.353185457705197159e+00 4.533441831866158456e-01
-2.932932932932933237e-04 6.067615225185283290e-01 1.350371915466339834e+00 4.501608090714622756e-01
-2.922922922922923522e-04 6.013476404946428433e-01 1.347516579106593504e+00 4.469974454133421315e-01
-2.912912912912912723e-04 5.959772435688108772e-01 1.344618095581371353e+00 4.438539828751412730e-01
-2.902902902902903008e-04 5.906500908325892363e-01 1.341675043503835596e+00 4.407303134486608709e-01
-2.892892892892893293e-04 5.853659360091485464e-01 1.338685928409077297e+00 4.376263304503503759e-01
-2.882882882882883578e-04 5.801245278967790409e-01 1.335649177597919568e+00 4.345419285170423751e-01
-2.872872872872872779e-04 5.749256107888248701e-01 1.332563134514530567e+00 4.314770036016775112e-01
-2.862862862862863064e-04 5.697689248712567434e-01 1.329426052606097031e+00 4.284314529690275708e-01
-2.852852852852853349e-04 5.646542065992141701e-01 1.326236088605940111e+00 4.254051751914040280e-01
-2.842842842842843091e-04 5.595811890535895561e-01 1.322991295173559401e+00 4.223980701443615371e-01
-2.832832832832832834e-04 5.545496022786616797e-01 1.319689612815911905e+00 4.194100390023859926e-01
-2.822822822822823119e-04 5.495591736009222128e-01 1.316328861003607908e+00 4.164409842345699886e-01
-2.812812812812813404e-04 5.446096279319398992e-01 1.312906728383310018e+00 4.134908096002699596e-01
-2.802802802802802605e-04 5.397006880542329910e-01 1.309420761973167924e+00 4.105594201447479441e-01
-2.792792792792792890e-04 5.348320748918691248e-01 1.305868355211165399e+00 4.076467221947903119e-01
-2.782782782782783175e-04 5.300035077665811167e-01 1.302246734706346221e+00 4.047526233543042307e-01
-2.772772772772773460e-04 5.252147046402032560e-01 1.298552945519394708e+00 4.018770324998888754e-01
-2.762762762762762661e-04 5.204653823439135962e-01 1.294783834771247921e+00 3.990198597763791044e-01
-2.752752752752752946e-04 5.157552567949781341e-01 1.290936033345398970e+00 3.961810165923589366e-01
-2.742742742742743231e-04 5.110840432019072566e-01 1.287005935410163948e+00 3.933604156156409459e-01
-2.732732732732732974e-04 5.064514562585762381e-01 1.282989675440049826e+00 3.905579707687095725e-01
-2.722722722722722716e-04 5.018572103279260732e-01 1.278883102358661539e+00 3.877735972241287410e-01
-2.712712712712713001e-04 4.973010196150328688e-01 1.274681750357128163e+00 3.850072113999030710e-01
-2.702702702702703286e-04 4.927825983317875025e-01 1.270380805858954965e+00 3.822587309547972323e-01
-2.692692692692692487e-04 4.883016608519866186e-01 1.265975070000919800e+00 3.795280747836051738e-01
-2.682682682682682772e-04 4.838579218580558727e-01 1.261458915875499853e+00 3.768151630123706131e-01
-2.672672672672673057e-04 4.794510964798734953e-01 1.256826239627335973e+00 3.741199169935470747e-01
-2.662662662662663342e-04 4.750809004261170032e-01 1.252070404306694584e+00 3.714422593011046936e-01
-2.652652652652652543e-04 4.707470501083528269e-01 1.247184175146511365e+00 3.687821137255693493e-01
-2.642642642642642828e-04 4.664492627582352280e-01 1.242159644633039850e+00 3.661394052689997403e-01
-2.632632632632633113e-04 4.621872565383881581e-01 1.236988145365442771e+00 3.635140601398876847e-01
-2.622622622622623398e-04 4.579607506473054035e-01 1.231660148222951223e+00 3.609060057479887007e-01
-2.612612612612612599e-04 4.537694654183878074e-01 1.226165142746914016e+00 3.583151706990693186e-01
-2.602602602602602884e-04 4.496131224134287674e-01 1.220491495854887809e+00 3.557414847895729593e-01
-2.592592592592593169e-04 4.454914445110115806e-01 1.214626283973479826e+00 3.531848790011917760e-01
-2.582582582582582369e-04 4.414041559902520673e-01 1.208555092320425572e+00 3.506452854953500120e-01
-2.572572572572572654e-04 4.373509826094653108e-01 1.202261773263246791e+00 3.481226376075848838e-01
-2.562562562562562939e-04 4.333316516806885454e-01 1.195728153258707849e+00 3.456168698418215501e-01
-2.552552552552553224e-04 4.293458921401095973e-01 1.188933674582813627e+00 3.431279178645407213e-01
-2.542542542542542425e-04 4.253934346144485068e-01 1.181854953525176999e+00 3.406557184988285858e-01
-2.532532532532532710e-04 4.214740114835151541e-01 1.174465230390438597e+00 3.382002097183050560e-01
-2.522522522522522995e-04 4.175873569392896112e-01 1.166733677679693493e+00 3.357613306409222842e-01
-2.512512512512512738e-04 4.137332070418962560e-01 1.158624519907661909e+00 3.333390215226303410e-01
-2.502502502502502481e-04 4.099112997718129536e-01 1.150095899572184166e+00 3.309332237509016172e-01
-2.492492492492492766e-04 4.061213750797671440e-01 1.141098395467417426e+00 3.285438798381056236e-01
-2.482482482482483051e-04 4.023631749330464080e-01 1.131573056224149720e+00 3.261709334147291361e-01
-2.472472472472472794e-04 3.986364433597982537e-01 1.121448744090715488e+00 3.238143292224345826e-01
-2.462462462462462537e-04 3.949409264900470840e-01 1.110638474609343174e+00 3.214740131069473983e-01
-2.452452452452452821e-04 3.912763725949546245e-01 1.099034255987443309e+00 3.191499320107654136e-01
-2.442442442442443106e-04 3.876425321230722587e-01 1.086499618424708435e+00 3.168420339656835005e-01
-2.432432432432432578e-04 3.840391577350452668e-01 1.072858459981520518e+00 3.145502680851221533e-01
-2.422422422422422592e-04 3.804660043356868360e-01 1.057877771226557018e+00 3.122745845562553968e-01
-2.412412412412412606e-04 3.769228291042833745e-01 1.041239670159914255e+00 3.100149346319254207e-01
-2.402402402402402620e-04 3.734093915232019611e-01 1.022493599487531934e+00 3.077712706223369454e-01
-2.392392392392392634e-04 3.699254534041976905e-01 1.000968787258132764e+00 3.055435458865227161e-01
-2.382382382382382648e-04 3.664707789136403271e-01 9.755987975039031035e-01 3.033317148235682437e-01
-2.372372372372372662e-04 3.630451345954671671e-01 9.445233697561146169e-01 3.011357328635883013e-01
-2.362362362362362676e-04 3.596482893932377300e-01 9.040018643945149091e-01 2.989555564584424063e-01
-2.352352352352352690e-04 3.562800146700833004e-01 8.443576561442017736e-01 2.967911430721832944e-01
-2.342342342342342704e-04 3.529400842278845318e-01 7.174596889909402586e-01 2.946424511712211758e-01
-2.332332332332332718e-04 3.496282743244948921e-01 0.000000000000000000e+00 2.925094402142007222e-01
-2.322322322322322460e-04 3.463443636903003053e-01 0.000000000000000000e+00 2.903920706415732966e-01
-2.312312312312312474e-04 3.430881335430844836e-01 0.000000000000000000e+00 2.882903038648548799e-01
-2.302302302302302488e-04 3.398593676019389664e-01 0.000000000000000000e+00 2.862041022555614767e-01
-2.292292292292292502e-04 3.366578521002636104e-01 0.000000000000000000e+00 2.841334291338036278e-01
-2.282282282282282516e-04 3.334833757972500701e-01 0.000000000000000000e+00 2.820782487565349217e-01
-2.272272272272272530e-04 3.303357299889406740e-01 0.000000000000000000e+00 2.800385263054357976e-01
-2.262262262262262544e-04 3.272147085177466996e-01 0.000000000000000000e+00 2.780142278744253681e-01
-2.252252252252252558e-04 3.241201077816345255e-01 0.000000000000000000e+00 2.760053204567846086e-01
-2.242242242242242572e-04 3.210517267418635523e-01 0.000000000000000000e+00 2.740117719318799772e-01
-2.232232232232232586e-04 3.180093669304548398e-01 0.000000000000000000e+00 2.720335510514740873e-01
-2.222222222222222600e-04 3.149928324562979443e-01 0.000000000000000000e+00 2.700706274256096107e-01
-2.212212212212212614e-04 3.120019300110512539e-01 0.000000000000000000e+00 2.681229715080516440e-01
-2.202202202202202628e-04 3.090364688737418097e-01 0.000000000000000000e+00 2.661905545812789375e-01
-2.192192192192192371e-04 3.060962609151976488e-01 0.000000000000000000e+00 2.642733487410048321e-01
-2.182182182182182384e-04 3.031811206013639293e-01 0.000000000000000000e+00 2.623713268802185250e-01
-2.172172172172172398e-04 3.002908649961397725e-01 0.000000000000000000e+00 2.604844626727295109e-01
-2.162162162162162412e-04 2.974253137637391520e-01 0.000000000000000000e+00 2.586127305562034295e-01
-2.152152152152152426e-04 2.945842891700260480e-01 0.000000000000000000e+00 2.567561057146733883e-01
-2.142142142142142440e-04 2.917676160837677779e-01 0.000000000000000000e+00 2.549145640605139929e-01
-2.132132132132132454e-04 2.889751219767889290e-01 0.000000000000000000e+00 2.530880822158634302e-01
-2.122122122122122468e-04 2.862066369240761077e-01 0.000000000000000000e+00 2.512766374934796154e-01
-2.112112112112112482e-04 2.834619936028350828e-01 0.000000000000000000e+00 2.494802078770164411e-01
-2.102102102102102496e-04 2.807410272915127347e-01 0.000000000000000000e+00 2.476987720007061411e-01
-2.092092092092092510e-04 2.780435758678024283e-01 0.000000000000000000e+00 2.459323091284343066e-01
-2.082082082082082253e-04 2.753694798066105842e-01 0.000000000000000000e+00 2.441807991321950644e-01
-2.072072072072072267e-04 2.727185821771435092e-01 0.000000000000000000e+00 2.424442224699105974e-01
-2.062062062062062281e-04 2.700907286396446172e-01 0.000000000000000000e+00 2.407225601626050981e-01
-2.052052052052052294e-04 2.674857674417916442e-01 0.000000000000000000e+00 2.390157937709182501e-01
-2.042042042042042308e-04 2.649035494142368830e-01 0.000000000000000000e+00 2.373239053709481350e-01
-2.032032032032032322e-04 2.623439279661134993e-01 0.000000000000000000e+00 2.356468775294093820e-01
-2.022022022022022336e-04 2.598067590795950510e-01 0.000000000000000000e+00 2.339846932780978439e-01
-2.012012012012012350e-04 2.572919013044316361e-01 0.000000000000000000e+00 2.323373360876493376e-01
-2.002002002002002364e-04 2.547992157515395206e-01 0.000000000000000000e+00 2.307047898405834019e-01
-1.991991991991992378e-04 2.523285660865569602e-01 0.000000000000000000e+00 2.290870388036222172e-01
-1.981981981981982392e-04 2.498798185224537782e-01 0.000000000000000000e+00 2.274840675992765293e-01
-1.971971971971972135e-04 2.474528418120691131e-01 0.000000000000000000e+00 2.258958611766906377e-01
-1.961961961961962149e-04 2.450475072397945708e-01 0.000000000000000000e+00 2.243224047817398981e-01
-1.951951951951952163e-04 2.426636886128826220e-01 0.000000000000000000e+00 2.227636839263739121e-01
-1.941941941941942177e-04 2.403012622523455211e-01 0.000000000000000000e+00 2.212196843572023508e-01
-1.931931931931932191e-04 2.379601069829870574e-01 0.000000000000000000e+00 2.196903920233181928e-01
-1.921921921921922204e-04 2.356401041232865923e-01 0.000000000000000000e+00 2.181757930433570192e-01
-1.911911911911912218e-04 2.333411374742840605e-01 0.000000000000000000e+00 2.166758736717902811e-01
-1.901901901901902232e-04 2.310630933082939431e-01 0.000000000000000000e+00 2.151906202644537636e-01
-1.891891891891892246e-04 2.288058603565986671e-01 0.000000000000000000e+00 2.137200192433128809e-01
-1.881881881881882260e-04 2.265693297969132713e-01 0.000000000000000000e+00 2.122640570604669707e-01
-1.871871871871872274e-04 2.243533952397962217e-01 0.000000000000000000e+00 2.108227201613993851e-01
-1.861861861861862288e-04 2.221579527147793387e-01 0.000000000000000000e+00 2.093959949474780147e-01
-1.851851851851852302e-04 2.199829006553987165e-01 0.000000000000000000e+00 2.079838677377175149e-01
-1.841841841841842045e-04 2.178281398838693150e-01 0.000000000000000000e+00 2.065863247298098671e-01
-1.831831831831832059e-04 2.156935735946955701e-01 0.000000000000000000e+00 2.052033519604400114e-01
-1.821821821821822073e-04 2.135791073376052951e-01 0.000000000000000000e+00 2.038349352648975432e-01
-1.811811811811812087e-04 2.114846489997750656e-01 0.000000000000000000e+00 2.024810602360030687e-01
-1.801801801801802101e-04 2.094101087868954214e-01 0.000000000000000000e+00 2.011417121823678156e-01
-1.791791791791792115e-04 2.073553992036940852e-01 0.000000000000000000e+00 1.998168760860075110e-01
-1.781781781781782128e-04 2.053204350331481187e-01 0.000000000000000000e+00 1.985065365593343956e-01
-1.771771771771772142e-04 2.033051333150811268e-01 0.000000000000000000e+00 1.972106778015533801e-01
-1.761761761761762156e-04 2.013094133233666871e-01 0.000000000000000000e+00 1.959292835544916844e-01
-1.751751751751752170e-04 1.993331965424178231e-01 0.000000000000000000e+00 1.946623370578924039e-01
-1.741741741741742184e-04 1.973764066422028229e-01 0.000000000000000000e+00 1.934098210042065613e-01
-1.731731731731731927e-04 1.954389694524301668e-01 0.000000000000000000e+00 1.921717174929202798e-01
-1.721721721721721941e-04 1.935208129352358752e-01 0.000000000000000000e+00 1.909480079844571299e-01
-1.711711711711711955e-04 1.916218671567131437e-01 0.000000000000000000e+00 1.897386732536958387e-01
-1.701701701701701969e-04 1.897420642572061056e-01 0.000000000000000000e+00 1.885436933431519635e-01
-1.691691691691691983e-04 1.878813384199595482e-01 0.000000000000000000e+00 1.873630475158679365e-01
-1.681681681681681997e-04 1.860396258386407820e-01 0.000000000000000000e+00 1.861967142080649673e-01
-1.671671671671672011e-04 1.842168646830270595e-01 0.000000000000000000e+00 1.850446709816087609e-01
-1.661661661661662025e-04 1.824129950634487685e-01 0.000000000000000000e+00 1.839068944763463664e-01
-1.651651651651652038e-04 1.806279589932741902e-01 0.000000000000000000e+00 1.827833603623734982e-01
-1.641641641641642052e-04 1.788617003500161950e-01 0.000000000000000000e+00 1.816740432922943349e-01
-1.631631631631632066e-04 1.771141648343575736e-01 0.000000000000000000e+00 1.805789168535379130e-01
-1.621621621621621809e-04 1.753852999276448443e-01 0.000000000000000000e+00 1.794979535207999188e-01
-1.611611611611611823e-04 1.736750548472413280e-01 0.000000000000000000e+00 1.784311246086789093e-01
-1.601601601601601837e-04 1.719833805000035853e-01 0.000000000000000000e+00 1.773784002245797076e-01
-1.591591591591591851e-04 1.703102294338120215e-01 0.000000000000000000e+00 1.763397492219594964e-01
-1.581581581581581865e-04 1.686555557867586985e-01 0.000000000000000000e+00 1.753151391539930493e-01
-1.571571571571571879e-04 1.670193152344398302e-01 0.000000000000000000e+00 1.743045362277366450e-01
-1.561561561561561893e-04 1.654014649347058108e-01 0.000000000000000000e+00 1.733079052588726299e-01
-1.551551551551551907e-04 1.638019634703846983e-01 0.000000000000000000e+00 1.723252096271167266e-01
-1.541541541541541921e-04 1.622207707893285888e-01 0.000000000000000000e+00 1.713564112323728295e-01
-1.531531531531531935e-04 1.606578481422943350e-01 0.000000000000000000e+00 1.704014704517231582e-01
-1.521521521521521949e-04 1.591131580180200067e-01 0.000000000000000000e+00 1.694603460973384823e-01
-1.511511511511511962e-04 1.575866640760058279e-01 0.000000000000000000e+00 1.685329953753987586e-01
-1.501501501501501976e-04 1.560783310763718679e-01 0.000000000000000000e+00 1.676193738461120020e-01
-1.491491491491491719e-04 1.545881248072903391e-01 0.000000000000000000e+00 1.667194353849224542e-01
-1.481481481481481733e-04 1.531160120094527954e-01 0.000000000000000000e+00 1.658331321449954820e-01
-1.471471471471471747e-04 1.516619602978249437e-01 0.000000000000000000e+00 1.649604145210708250e-01
-1.461461461461461761e-04 1.502259380806434674e-01 0.000000000000000000e+00 1.641012311147729830e-01
-1.451451451451451775e-04 1.488079144753287619e-01 0.000000000000000000e+00 1.632555287014666179e-01
-1.441441441441441789e-04 1.474078592217434036e-01 0.000000000000000000e+00 1.624232521987456213e-01
-1.431431431431431803e-04 1.460257425922515118e-01 0.000000000000000000e+00 1.616043446366415004e-01
-1.421421421421421817e-04 1.446615352990945902e-01 0.000000000000000000e+00 1.607987471296360438e-01
-1.411411411411411831e-04 1.433152083985455016e-01 0.000000000000000000e+00 1.600063988505615875e-01
-1.401401401401401845e-04 1.419867331923657661e-01 0.000000000000000000e+00 1.592272370064678755e-01
-1.391391391391391859e-04 1.406760811260636956e-01 0.000000000000000000e+00 1.584611968165353935e-01
-1.381381381381381601e-04 1.393832236844719796e-01 0.000000000000000000e+00 1.577082114921084521e-01
-1.371371371371371615e-04 1.381081322842462322e-01 0.000000000000000000e+00 1.569682122189208773e-01
-1.361361361361361629e-04 1.368507781635980025e-01 0.000000000000000000e+00 1.562411281415815312e-01
-1.351351351351351643e-04 1.356111322693236976e-01 0.000000000000000000e+00 1.555268863503848631e-01
-1.341341341341341657e-04 1.343891651409378218e-01 0.000000000000000000e+00 1.548254118705054139e-01
-1.331331331331331671e-04 1.331848467924219293e-01 0.000000000000000000e+00 1.541366276536326740e-01
-1.321321321321321685e-04 1.319981465912254959e-01 0.000000000000000000e+00 1.534604545720965885e-01
-1.311311311311311699e-04 1.308290331351100733e-01 0.000000000000000000e+00 1.527968114155296153e-01
-1.301301301301301713e-04 1.296774741265116493e-01 0.000000000000000000e+00 1.521456148901052796e-01
-1.291291291291291727e-04 1.285434362450348089e-01 0.000000000000000000e+00 1.515067796203889150e-01
-1.281281281281281741e-04 1.274268850178000290e-01 0.000000000000000000e+00 1.508802181538288489e-01
-1.271271271271271484e-04 1.263277846882868150e-01 0.000000000000000000e+00 1.502658409679115403e-01
-1.261261261261261498e-04 1.252460980834803339e-01 0.000000000000000000e+00 1.496635564799979612e-01
-1.251251251251251511e-04 1.241817864798119703e-01 0.000000000000000000e+00 1.490732710598516031e-01
-1.241241241241241525e-04 1.231348094681333771e-01 0.000000000000000000e+00 1.484948890448631598e-01
-1.231231231231231539e-04 1.221051248177656284e-01 0.000000000000000000e+00 1.479283127579690826e-01
-1.221221221221221553e-04 1.210926883402855952e-01 0.000000000000000000e+00 1.473734425282562654e-01
-1.211211211211211567e-04 1.200974537529433950e-01 0.000000000000000000e+00 1.468301767142375369e-01
-1.201201201201201581e-04 1.191193725424626315e-01 0.000000000000000000e+00 1.462984117297760900e-01
-1.191191191191191595e-04 1.181583938291506236e-01 0.000000000000000000e+00 1.457780420726310922e-01
-1.181181181181181609e-04 1.172144642321025498e-01 0.000000000000000000e+00 1.452689603555899767e-01
-1.171171171171171623e-04 1.162875277354656067e-01 0.000000000000000000e+00 1.447710573401456979e-01
-1.161161161161161637e-04 1.153775255565752389e-01 0.000000000000000000e+00 1.442842219726724329e-01
-1.151151151151151651e-04 1.144843960159677154e-01 0.000000000000000000e+00 1.438083414230464097e-01
-1.141141141141141394e-04 1.136080744100907008e-01 0.000000000000000000e+00 1.433433011256516065e-01
-1.131131131131131408e-04 1.127484928867991676e-01 0.000000000000000000e+00 1.428889848227063442e-01
-1.121121121121121421e-04 1.119055803243049346e-01 0.000000000000000000e+00 1.424452746098389955e-01
-1.111111111111111435e-04 1.110792622140266694e-01 0.000000000000000000e+00 1.420120509838380951e-01
-1.101101101101101449e-04 1.102694605475907086e-01 0.000000000000000000e+00 1.415891928924947751e-01
-1.091091091091091463e-04 1.094760937087835700e-01 0.000000000000000000e+00 1.411765777864527338e-01
-1.081081081081081477e-04 1.086990763705397850e-01 0.000000000000000000e+00 1.407740816729743938e-01
-1.071071071071071491e-04 1.079383193978075972e-01 0.000000000000000000e+00 1.403815791715310735e-01
-1.061061061061061505e-04 1.071937297563667069e-01 0.000000000000000000e+00 1.399989435711170016e-01
-1.051051051051051519e-04 1.064652104284267015e-01 0.000000000000000000e+00 1.396260468891875328e-01
-1.041041041041041533e-04 1.057526603350605193e-01 0.000000000000000000e+00 1.392627599321162868e-01
-1.031031031031031276e-04 1.050559742662710433e-01 0.000000000000000000e+00 1.389089523570651297e-01
-1.021021021021021290e-04 1.043750428187607965e-01 0.000000000000000000e+00 1.385644927351566413e-01
-1.011011011011011304e-04 1.037097523420025258e-01 0.000000000000000000e+00 1.382292486158395450e-01
-1.001001001001001318e-04 1.030599848929618229e-01 0.000000000000000000e+00 1.379030865923333848e-01
-9.909909909909913315e-05 1.024256181996170412e-01 0.000000000000000000e+00 1.375858723680395135e-01
-9.809809809809813454e-05 1.018065256338914759e-01 0.000000000000000000e+00 1.372774708238042041e-01
-9.709709709709713594e-05 1.012025761939264051e-01 0.000000000000000000e+00 1.369777460859196716e-01
-9.609609609609613733e-05 1.006136344962852147e-01 0.000000000000000000e+00 1.366865615947478463e-01
-9.509509509509513872e-05 1.000395607779438062e-01 0.000000000000000000e+00 1.364037801738544053e-01
-9.409409409409414012e-05 9.948021090858025217e-02 0.000000000000000000e+00 1.361292640995389880e-01
-9.309309309309314151e-05 9.893543641293861546e-02 0.000000000000000000e+00 1.358628751706502102e-01
-9.209209209209211580e-05 9.840508450369395144e-02 0.000000000000000000e+00 1.356044747785757343e-01
-9.109109109109111719e-05 9.788899812455162386e-02 0.000000000000000000e+00 1.353539239772984792e-01
-9.009009009009011858e-05 9.738701600376184486e-02 0.000000000000000000e+00 1.351110835534132248e-01
-8.908908908908911998e-05 9.689897271800243517e-02 0.000000000000000000e+00 1.348758140960000518e-01
-8.808808808808812137e-05 9.642469876634235382e-02 0.000000000000000000e+00 1.346479760662533942e-01
-8.708708708708712276e-05 9.596402065444363527e-02 0.000000000000000000e+00 1.344274298667692547e-01
-8.608608608608612415e-05 9.551676098847956820e-02 0.000000000000000000e+00 1.342140359103957958e-01
-8.508508508508512555e-05 9.508273857887886149e-02 0.000000000000000000e+00 1.340076546885562991e-01
-8.408408408408412694e-05 9.466176855328431450e-02 0.000000000000000000e+00 1.338081468389570039e-01
-8.308308308308312833e-05 9.425366247874449044e-02 0.000000000000000000e+00 1.336153732125959226e-01
-8.208208208208212973e-05 9.385822849245459287e-02 0.000000000000000000e+00 1.334291949399933341e-01
-8.108108108108110401e-05 9.347527144097862728e-02 0.000000000000000000e+00 1.332494734965681271e-01
-8.008008008008010541e-05 9.310459302724068131e-02 0.000000000000000000e+00 1.330760707670890497e-01
-7.907907907907910680e-05 9.274599196500751819e-02 0.000000000000000000e+00 1.329088491091329760e-01
-7.807807807807810819e-05 9.239926414037268054e-02 0.000000000000000000e+00 1.327476714154885995e-01
-7.707707707707710959e-05 9.206420277955704168e-02 0.000000000000000000e+00 1.325924011754461840e-01
-7.607607607607611098e-05 9.174059862277347821e-02 0.000000000000000000e+00 1.324429025349207756e-01
-7.507507507507511237e-05 9.142824010328343132e-02 0.000000000000000000e+00 1.322990403553577221e-01
-7.407407407407411376e-05 9.112691353140105199e-02 0.000000000000000000e+00 1.321606802713778395e-01
-7.307307307307311516e-05 9.083640328254666274e-02 0.000000000000000000e+00 1.320276887471193983e-01
-7.207207207207211655e-05 9.055649198907901598e-02 0.000000000000000000e+00 1.318999331312422640e-01
-7.107107107107111794e-05 9.028696073499843655e-02 0.000000000000000000e+00 1.317772817105615779e-01
-7.007007007007011934e-05 9.002758925324776118e-02 0.000000000000000000e+00 1.316596037622840276e-01
-6.906906906906912073e-05 8.977815612470743667e-02 0.000000000000000000e+00 1.315467696048219226e-01
-6.806806806806809502e-05 8.953843897860926104e-02 0.000000000000000000e+00 1.314386506471673932e-01
-6.706706706706709641e-05 8.930821469352760722e-02 0.000000000000000000e+00 1.313351194368094221e-01
-6.606606606606609780e-05 8.908725959855610943e-02 0.000000000000000000e+00 1.312360497061836051e-01
-6.506506506506509920e-05 8.887534967413021625e-02 0.000000000000000000e+00 1.311413164176452317e-01
-6.406406406406410059e-05 8.867226075179775180e-02 0.000000000000000000e+00 1.310507958069626055e-01
-6.306306306306310198e-05 8.847776871270546240e-02 0.000000000000000000e+00 1.309643654253283829e-01
-6.206206206206210337e-05 8.829164968401906344e-02 0.000000000000000000e+00 1.308819041798922611e-01
-6.106106106106110477e-05 8.811368023312596276e-02 0.000000000000000000e+00 1.308032923728198182e-01
-6.006006006006010616e-05 8.794363755888333356e-02 0.000000000000000000e+00 1.307284117388857192e-01
-5.905905905905910755e-05 8.778129967982020720e-02 0.000000000000000000e+00 1.306571454816131406e-01
-5.805805805805810895e-05 8.762644561861147874e-02 0.000000000000000000e+00 1.305893783079730697e-01
-5.705705705705708323e-05 8.747885558278439833e-02 0.000000000000000000e+00 1.305249964616589375e-01
-5.605605605605608463e-05 8.733831114107531990e-02 0.000000000000000000e+00 1.304638877549564868e-01
-5.505505505505508602e-05 8.720459539532754434e-02 0.000000000000000000e+00 1.304059415992292748e-01
-5.405405405405408741e-05 8.707749314767145032e-02 0.000000000000000000e+00 1.303510490340419326e-01
-5.305305305305308881e-05 8.695679106260983948e-02 0.000000000000000000e+00 1.302991027549471603e-01
-5.205205205205209020e-05 8.684227782407813456e-02 0.000000000000000000e+00 1.302499971399617706e-01
-5.105105105105109159e-05 8.673374428702596006e-02 0.000000000000000000e+00 1.302036282747602580e-01
-5.005005005005009298e-05 8.663098362368860939e-02 0.000000000000000000e+00 1.301598939766150931e-01
-4.904904904904909438e-05 8.653379146414995338e-02 0.000000000000000000e+00 1.301186938171142726e-01
-4.804804804804809577e-05 8.644196603141765523e-02 0.000000000000000000e+00 1.300799291436881000e-01
-4.704704704704709716e-05 8.635530827066666137e-02 0.000000000000000000e+00 1.300435030999768649e-01
-4.604604604604607145e-05 8.627362197292119672e-02 0.000000000000000000e+00 1.300093206450745054e-01
-4.504504504504507284e-05 8.619671389291290453e-02 0.000000000000000000e+00 1.299772885716811710e-01
-4.404404404404407424e-05 8.612439386130342489e-02 0.000000000000000000e+00 1.299473155231994637e-01
-4.304304304304307563e-05 8.605647489131391936e-02 0.000000000000000000e+00 1.299193120098106335e-01
-4.204204204204207702e-05 8.599277327966151074e-02 0.000000000000000000e+00 1.298931904235651469e-01
-4.104104104104107842e-05 8.593310870214544706e-02 0.000000000000000000e+00 1.298688650525239019e-01
-4.004004004004007981e-05 8.587730430368582801e-02 0.000000000000000000e+00 1.298462520939864251e-01
-3.903903903903908120e-05 8.582518678322620387e-02 0.000000000000000000e+00 1.298252696668411033e-01
-3.803803803803808259e-05 8.577658647332675468e-02 0.000000000000000000e+00 1.298058378230745602e-01
-3.703703703703708399e-05 8.573133741488503379e-02 0.000000000000000000e+00 1.297878785584745120e-01
-3.603603603603608538e-05 8.568927742683368765e-02 0.000000000000000000e+00 1.297713158225636265e-01
-3.503503503503508677e-05 8.565024817126944134e-02 0.000000000000000000e+00 1.297560755277973321e-01
-3.403403403403408817e-05 8.561409521388238519e-02 0.000000000000000000e+00 1.297420855580626309e-01
-3.303303303303306245e-05 8.558066808014824778e-02 0.000000000000000000e+00 1.297292757765109716e-01
-3.203203203203206385e-05 8.554982030720202635e-02 0.000000000000000000e+00 1.297175780327594341e-01
-3.103103103103106524e-05 8.552140949173399342e-02 0.000000000000000000e+00 1.297069261694945297e-01
-3.003003003003006663e-05 8.549529733409325094e-02 0.000000000000000000e+00 1.296972560285095666e-01
-2.902902902902906803e-05 8.547134967862261845e-02 0.000000000000000000e+00 1.296885054562098294e-01
-2.802802802802806942e-05 8.544943655066872257e-02 0.000000000000000000e+00 1.296806143086152163e-01
-2.702702702702707081e-05 8.542943219016445322e-02 0.000000000000000000e+00 1.296735244558922528e-01
-2.602602602602607220e-05 8.541121508226401371e-02 0.000000000000000000e+00 1.296671797864443476e-01
-2.502502502502507360e-05 8.539466798491869570e-02 0.000000000000000000e+00 1.296615262105903499e-01
-2.402402402402407499e-05 8.537967795387235714e-02 0.000000000000000000e+00 1.296565116638586646e-01
-2.302302302302307638e-05 8.536613636495767043e-02 0.000000000000000000e+00 1.296520861099248467e-01
-2.202202202202205067e-05 8.535393893415985089e-02 0.000000000000000000e+00 1.296482015432191270e-01
-2.102102102102105206e-05 8.534298573536118482e-02 0.000000000000000000e+00 1.296448119912285146e-01
-2.002002002002005346e-05 8.533318121609222151e-02 0.000000000000000000e+00 1.296418735165194847e-01
-1.901901901901905485e-05 8.532443421145295692e-02 0.000000000000000000e+00 1.296393442185033162e-01
-1.801801801801805624e-05 8.531665795619580717e-02 0.000000000000000000e+00 1.296371842349674230e-01
-1.701701701701705764e-05 8.530977009538158462e-02 0.000000000000000000e+00 1.296353557433942705e-01
-1.601601601601605903e-05 8.530369269345841610e-02 0.000000000000000000e+00 1.296338229620883908e-01
-1.501501501501506042e-05 8.529835224219854684e-02 0.000000000000000000e+00 1.296325521511305645e-01
-1.401401401401406181e-05 8.529367966732800954e-02 0.000000000000000000e+00 1.296315116131788181e-01
-1.301301301301306321e-05 8.528961033426722682e-02 0.000000000000000000e+00 1.296306716941321158e-01
-1.201201201201209171e-05 8.528608405281062899e-02 0.000000000000000000e+00 1.296300047836748959e-01
-1.101101101101106599e-05 8.528304508110766402e-02 0.000000000000000000e+00 1.296294853157164140e-01
-1.001001001001004028e-05 8.528044212891892906e-02 0.000000000000000000e+00 1.296290897687405741e-01
-9.009009009009068779e-06 8.527822836015053198e-02 0.000000000000000000e+00 1.296287966660780444e-01
-8.008008008008043067e-06 8.527636139503581847e-02 0.000000000000000000e+00 1.296285865761143408e-01
-7.007007007007017355e-06 8.527480331179131123e-02 0.000000000000000000e+00 1.296284421124439257e-01
-6.006006006006045853e-06 8.527352064781903995e-02 0.000000000000000000e+00 1.296283479339811473e-01
-5.005005005005074351e-06 8.527248440077964120e-02 0.000000000000000000e+00 1.296282907450369837e-01
-4.004004004004048638e-06 8.527167002927031614e-02 0.000000000000000000e+00 1.296282592953690027e-01
-3.003003003003022926e-06 8.527105745341592713e-02 0.000000000000000000e+00 1.296282443802123097e-01
-2.002002002002051424e-06 8.527063105515757246e-02 0.000000000000000000e+00 1.296282388402965613e-01
-1.001001001001079922e-06 8.527037967860513767e-02 0.000000000000000000e+00 1.296282375618544036e-01
-5.421010862427522170e-20 8.527029663014849825e-02 0.000000000000000000e+00 1.296282374766249967e-01
1.001001001000971502e-06 8.527037967860520706e-02 0.000000000000000000e+00 1.296282375618544036e-01
2.002002002001943004e-06 8.527063105515775288e-02 0.000000000000000000e+00 1.296282388402965613e-01
3.003003003002968716e-06 8.527105745340692045e-02 0.000000000000000000e+00 1.296282443802123097e-01
4.004004004003994428e-06 8.527167002927989181e-02 0.000000000000000000e+00 1.296282592953690027e-01
5.005005005004965930e-06 8.527248440078005753e-02 0.000000000000000000e+00 1.296282907450369837e-01
6.006006006005937432e-06 8.527352064781952568e-02 0.000000000000000000e+00 1.296283479339811473e-01
7.007007007006963144e-06 8.527480331178263762e-02 0.000000000000000000e+00 1.296284421124439257e-01
8.008008008007988857e-06 8.527636139504571333e-02 0.000000000000000000e+00 1.296285865761143408e-01
9.009009009008960359e-06 8.527822836015126751e-02 0.000000000000000000e+00 1.296287966660780722e-01
1.001001001000993186e-05 8.528044212891974785e-02 0.000000000000000000e+00 1.296290897687405741e-01
1.101101101101095757e-05 8.528304508110856608e-02 0.000000000000000000e+00 1.296294853157163862e-01
1.201201201201198328e-05 8.528608405281154492e-02 0.000000000000000000e+00 1.296300047836748681e-01
1.301301301301295479e-05 8.528961033426823990e-02 0.000000000000000000e+00 1.296306716941321435e-01
1.401401401401398050e-05 8.529367966732455397e-02 0.000000000000000000e+00 1.296315116131788459e-01
1.501501501501500621e-05 8.529835224219979584e-02 0.000000000000000000e+00 1.296325521511305923e-01
1.601601601601597771e-05 8.530369269346434191e-02 0.000000000000000000e+00 1.296338229620883908e-01
1.701701701701694922e-05 8.530977009538301403e-02 0.000000000000000000e+00 1.296353557433942705e-01
1.801801801801797493e-05 8.531665795619269854e-02 0.000000000000000000e+00 1.296371842349673953e-01
1.901901901901900064e-05 8.532443421145451123e-02 0.000000000000000000e+00 1.296393442185033162e-01
2.002002002001997214e-05 8.533318121609853590e-02 0.000000000000000000e+00 1.296418735165195402e-01
2.102102102102094364e-05 8.534298573536298893e-02 0.000000000000000000e+00 1.296448119912285146e-01
2.202202202202196936e-05 8.535393893415710309e-02 0.000000000000000000e+00 1.296482015432191270e-01
2.302302302302299507e-05 8.536613636496429014e-02 0.000000000000000000e+00 1.296520861099248745e-01
2.402402402402396657e-05 8.537967795387439718e-02 0.000000000000000000e+00 1.296565116638586368e-01
2.502502502502499228e-05 8.539466798491615607e-02 0.000000000000000000e+00 1.296615262105903499e-01
2.602602602602601799e-05 8.541121508226613701e-02 0.000000000000000000e+00 1.296671797864444031e-01
2.702702702702698950e-05 8.542943219017129497e-02 0.000000000000000000e+00 1.296735244558922806e-01
2.802802802802796100e-05 8.544943655067095689e-02 0.000000000000000000e+00 1.296806143086152163e-01
2.902902902902898671e-05 8.547134967862027310e-02 0.000000000000000000e+00 1.296885054562098016e-01
3.003003003003001242e-05 8.549529733409567955e-02 0.000000000000000000e+00 1.296972560285095666e-01
3.103103103103098392e-05 8.552140949174111273e-02 0.000000000000000000e+00 1.297069261694945297e-01
3.203203203203195543e-05 8.554982030720460762e-02 0.000000000000000000e+00 1.297175780327594341e-01
3.303303303303298114e-05 8.558066808014616611e-02 0.000000000000000000e+00 1.297292757765109439e-01
3.403403403403400685e-05 8.561409521388965715e-02 0.000000000000000000e+00 1.297420855580626586e-01
3.503503503503497835e-05 8.565024817127211976e-02 0.000000000000000000e+00 1.297560755277973044e-01
3.603603603603600406e-05 8.568927742683182802e-02 0.000000000000000000e+00 1.297713158225636265e-01
3.703703703703702978e-05 8.573133741488779547e-02 0.000000000000000000e+00 1.297878785584745120e-01
3.803803803803800128e-05 8.577658647333419317e-02 0.000000000000000000e+00 1.298058378230745324e-01
3.903903903903897278e-05 8.582518678322904881e-02 0.000000000000000000e+00 1.298252696668411310e-01
4.004004004003999849e-05 8.587730430368409329e-02 0.000000000000000000e+00 1.298462520939863973e-01
4.104104104104102421e-05 8.593310870214844466e-02 0.000000000000000000e+00 1.298688650525239019e-01
4.204204204204199571e-05 8.599277327966928230e-02 0.000000000000000000e+00 1.298931904235651191e-01
4.304304304304296721e-05 8.605647489131704186e-02 0.000000000000000000e+00 1.299193120098106335e-01
4.404404404404399292e-05 8.612439386130200936e-02 0.000000000000000000e+00 1.299473155231994359e-01
4.504504504504501863e-05 8.619671389291630459e-02 0.000000000000000000e+00 1.299772885716811988e-01
4.604604604604599014e-05 8.627362197292937074e-02 0.000000000000000000e+00 1.300093206450745331e-01
4.704704704704701585e-05 8.635530827066557891e-02 0.000000000000000000e+00 1.300435030999768649e-01
4.804804804804804156e-05 8.644196603142126345e-02 0.000000000000000000e+00 1.300799291436880722e-01
4.904904904904901306e-05 8.653379146415839107e-02 0.000000000000000000e+00 1.301186938171143004e-01
5.005005005004998456e-05 8.663098362369249517e-02 0.000000000000000000e+00 1.301598939766150931e-01
5.105105105105101028e-05 8.673374428702518291e-02 0.000000000000000000e+00 1.302036282747602580e-01
5.205205205205203599e-05 8.684227782408211749e-02 0.000000000000000000e+00 1.302499971399617706e-01
5.305305305305300749e-05 8.695679106261862412e-02 0.000000000000000000e+00 1.302991027549471881e-01
5.405405405405397899e-05 8.707749314767541937e-02 0.000000000000000000e+00 1.303510490340419603e-01
5.505505505505500470e-05 8.720459539532679494e-02 0.000000000000000000e+00 1.304059415992292748e-01
5.605605605605603042e-05 8.733831114107939997e-02 0.000000000000000000e+00 1.304638877549564868e-01
5.705705705705700192e-05 8.747885558279309970e-02 0.000000000000000000e+00 1.305249964616589375e-01
5.805805805805797342e-05 8.762644561862038828e-02 0.000000000000000000e+00 1.305893783079730419e-01
5.905905905905899913e-05 8.778129967981480875e-02 0.000000000000000000e+00 1.306571454816131683e-01
6.006006006006002484e-05 8.794363755889243739e-02 0.000000000000000000e+00 1.307284117388856914e-01
6.106106106106099635e-05 8.811368023313011222e-02 0.000000000000000000e+00 1.308032923728197905e-01
6.206206206206202206e-05 8.829164968401864710e-02 0.000000000000000000e+00 1.308819041798922611e-01
6.306306306306304777e-05 8.847776871270968124e-02 0.000000000000000000e+00 1.309643654253283829e-01
6.406406406406401927e-05 8.867226075180682787e-02 0.000000000000000000e+00 1.310507958069626055e-01
6.506506506506499077e-05 8.887534967413468490e-02 0.000000000000000000e+00 1.311413164176452040e-01
6.606606606606601649e-05 8.908725959855572085e-02 0.000000000000000000e+00 1.312360497061836051e-01
6.706706706706704220e-05 8.930821469353185382e-02 0.000000000000000000e+00 1.313351194368094221e-01
6.806806806806801370e-05 8.953843897861839263e-02 0.000000000000000000e+00 1.314386506471673655e-01
6.906906906906898520e-05 8.977815612471656825e-02 0.000000000000000000e+00 1.315467696048218949e-01
7.007007007007001092e-05 9.002758925324219619e-02 0.000000000000000000e+00 1.316596037622840276e-01
7.107107107107103663e-05 9.028696073500762365e-02 0.000000000000000000e+00 1.317772817105615779e-01
7.207207207207200813e-05 9.055649198908341524e-02 0.000000000000000000e+00 1.318999331312422363e-01
7.307307307307303384e-05 9.083640328254620477e-02 0.000000000000000000e+00 1.320276887471194260e-01
7.407407407407405955e-05 9.112691353140527084e-02 0.000000000000000000e+00 1.321606802713778395e-01
7.507507507507503106e-05 9.142824010329259066e-02 0.000000000000000000e+00 1.322990403553576944e-01
7.607607607607600256e-05 9.174059862277780808e-02 0.000000000000000000e+00 1.324429025349207201e-01
7.707707707707702827e-05 9.206420277955623677e-02 0.000000000000000000e+00 1.325924011754461285e-01
7.807807807807805398e-05 9.239926414037678837e-02 0.000000000000000000e+00 1.327476714154885717e-01
7.907907907907902548e-05 9.274599196501670528e-02 0.000000000000000000e+00 1.329088491091329483e-01
8.008008008007999699e-05 9.310459302724499731e-02 0.000000000000000000e+00 1.330760707670890219e-01
8.108108108108102270e-05 9.347527144097775298e-02 0.000000000000000000e+00 1.332494734965681271e-01
8.208208208208204841e-05 9.385822849246390487e-02 0.000000000000000000e+00 1.334291949399933064e-01
8.308308308308301991e-05 9.425366247874886194e-02 0.000000000000000000e+00 1.336153732125959226e-01
8.408408408408404562e-05 9.466176855328364836e-02 0.000000000000000000e+00 1.338081468389569761e-01
8.508508508508507134e-05 9.508273857888352443e-02 0.000000000000000000e+00 1.340076546885562991e-01
8.608608608608604284e-05 9.551676098848939367e-02 0.000000000000000000e+00 1.342140359103957403e-01
8.708708708708701434e-05 9.596402065444815943e-02 0.000000000000000000e+00 1.344274298667692269e-01
8.808808808808804005e-05 9.642469876634172932e-02 0.000000000000000000e+00 1.346479760662533942e-01
8.908908908908906576e-05 9.689897271800701484e-02 0.000000000000000000e+00 1.348758140960000518e-01
9.009009009009003727e-05 9.738701600377136502e-02 0.000000000000000000e+00 1.351110835534131971e-01
9.109109109109100877e-05 9.788899812455581495e-02 0.000000000000000000e+00 1.353539239772984237e-01
9.209209209209203448e-05 9.840508450369291060e-02 0.000000000000000000e+00 1.356044747785757065e-01
9.309309309309306019e-05 9.893543641294816338e-02 0.000000000000000000e+00 1.358628751706502102e-01
9.409409409409403170e-05 9.948021090858456816e-02 0.000000000000000000e+00 1.361292640995389325e-01
9.509509509509505741e-05 1.000395607779425711e-01 0.000000000000000000e+00 1.364037801738544053e-01
9.609609609609608312e-05 1.006136344962892393e-01 0.000000000000000000e+00 1.366865615947478463e-01
9.709709709709705462e-05 1.012025761939358282e-01 0.000000000000000000e+00 1.369777460859195883e-01
9.809809809809802612e-05 1.018065256338955699e-01 0.000000000000000000e+00 1.372774708238041486e-01
9.909909909909905184e-05 1.024256181996152926e-01 0.000000000000000000e+00 1.375858723680394580e-01
1.001001001001000775e-04 1.030599848929655837e-01 0.000000000000000000e+00 1.379030865923333571e-01
1.011011011011010490e-04 1.037097523420116435e-01 0.000000000000000000e+00 1.382292486158395173e-01
1.021021021021020206e-04 1.043750428187642659e-01 0.000000000000000000e+00 1.385644927351565858e-01
1.031031031031030463e-04 1.050559742662688506e-01 0.000000000000000000e+00 1.389089523570650742e-01
1.041041041041040720e-04 1.057526603350697481e-01 0.000000000000000000e+00 1.392627599321162590e-01
1.051051051051050435e-04 1.064652104284299489e-01 0.000000000000000000e+00 1.396260468891874773e-01
1.061061061061060692e-04 1.071937297563642505e-01 0.000000000000000000e+00 1.399989435711169738e-01
1.071071071071070949e-04 1.079383193978107752e-01 0.000000000000000000e+00 1.403815791715310457e-01
1.081081081081080664e-04 1.086990763705489166e-01 0.000000000000000000e+00 1.407740816729743660e-01
1.091091091091090379e-04 1.094760937087865260e-01 0.000000000000000000e+00 1.411765777864526783e-01
1.101101101101100636e-04 1.102694605475877526e-01 0.000000000000000000e+00 1.415891928924947751e-01
1.111111111111110893e-04 1.110792622140298475e-01 0.000000000000000000e+00 1.420120509838380674e-01
1.121121121121120608e-04 1.119055803243137193e-01 0.000000000000000000e+00 1.424452746098389122e-01
1.131131131131130323e-04 1.127484928868016101e-01 0.000000000000000000e+00 1.428889848227062886e-01
1.141141141141140580e-04 1.136080744100868567e-01 0.000000000000000000e+00 1.433433011256516065e-01
1.151151151151150838e-04 1.144843960159764168e-01 0.000000000000000000e+00 1.438083414230463819e-01
1.161161161161160553e-04 1.153775255565779867e-01 0.000000000000000000e+00 1.442842219726723496e-01
1.171171171171170810e-04 1.162875277354618875e-01 0.000000000000000000e+00 1.447710573401456424e-01
1.181181181181181067e-04 1.172144642321049368e-01 0.000000000000000000e+00 1.452689603555899489e-01
1.191191191191190782e-04 1.181583938291594360e-01 0.000000000000000000e+00 1.457780420726310644e-01
1.201201201201200497e-04 1.191193725424647964e-01 0.000000000000000000e+00 1.462984117297760345e-01
1.211211211211210754e-04 1.200974537529389263e-01 0.000000000000000000e+00 1.468301767142374814e-01
1.221221221221221011e-04 1.210926883402878435e-01 0.000000000000000000e+00 1.473734425282562654e-01
1.231231231231230726e-04 1.221051248177747184e-01 0.000000000000000000e+00 1.479283127579690549e-01
1.241241241241240441e-04 1.231348094681358474e-01 0.000000000000000000e+00 1.484948890448631043e-01
1.251251251251250698e-04 1.241817864798076820e-01 0.000000000000000000e+00 1.490732710598515753e-01
1.261261261261260955e-04 1.252460980834831650e-01 0.000000000000000000e+00 1.496635564799978502e-01
1.271271271271270670e-04 1.263277846882962518e-01 0.000000000000000000e+00 1.502658409679115126e-01
1.281281281281280385e-04 1.274268850178094936e-01 0.000000000000000000e+00 1.508802181538287379e-01
1.291291291291290643e-04 1.285434362450230961e-01 0.000000000000000000e+00 1.515067796203888317e-01
1.301301301301300900e-04 1.296774741265209752e-01 0.000000000000000000e+00 1.521456148901052241e-01
1.311311311311310615e-04 1.308290331351122660e-01 0.000000000000000000e+00 1.527968114155295321e-01
1.321321321321320872e-04 1.319981465912205554e-01 0.000000000000000000e+00 1.534604545720965607e-01
1.331331331331331129e-04 1.331848467924237889e-01 0.000000000000000000e+00 1.541366276536326740e-01
1.341341341341340844e-04 1.343891651409470089e-01 0.000000000000000000e+00 1.548254118705053584e-01
1.351351351351350559e-04 1.356111322693255017e-01 0.000000000000000000e+00 1.555268863503847798e-01
1.361361361361360816e-04 1.368507781635921461e-01 0.000000000000000000e+00 1.562411281415815034e-01
1.371371371371371073e-04 1.381081322842474257e-01 0.000000000000000000e+00 1.569682122189208218e-01
1.381381381381380788e-04 1.393832236844803896e-01 0.000000000000000000e+00 1.577082114921083689e-01
1.391391391391390503e-04 1.406760811260717725e-01 0.000000000000000000e+00 1.584611968165352824e-01
1.401401401401400760e-04 1.419867331923507781e-01 0.000000000000000000e+00 1.592272370064678200e-01
1.411411411411411018e-04 1.433152083985533565e-01 0.000000000000000000e+00 1.600063988505614765e-01
1.421421421421420733e-04 1.446615352990945902e-01 0.000000000000000000e+00 1.607987471296359328e-01
1.431431431431430990e-04 1.460257425922439345e-01 0.000000000000000000e+00 1.616043446366413894e-01
1.441441441441441247e-04 1.474078592217427652e-01 0.000000000000000000e+00 1.624232521987455935e-01
1.451451451451450962e-04 1.488079144753367278e-01 0.000000000000000000e+00 1.632555287014665624e-01
1.461461461461460677e-04 1.502259380806431066e-01 0.000000000000000000e+00 1.641012311147728719e-01
1.471471471471470934e-04 1.516619602978163950e-01 0.000000000000000000e+00 1.649604145210706863e-01
1.481481481481481191e-04 1.531160120094524624e-01 0.000000000000000000e+00 1.658331321449953988e-01
1.491491491491490906e-04 1.545881248072982772e-01 0.000000000000000000e+00 1.667194353849223432e-01
1.501501501501500621e-04 1.560783310763793896e-01 0.000000000000000000e+00 1.676193738461118632e-01
1.511511511511510878e-04 1.575866640759878146e-01 0.000000000000000000e+00 1.685329953753985643e-01
1.521521521521521135e-04 1.591131580180277505e-01 0.000000000000000000e+00 1.694603460973383990e-01
1.531531531531530850e-04 1.606578481422935301e-01 0.000000000000000000e+00 1.704014704517230749e-01
1.541541541541541108e-04 1.622207707893190964e-01 0.000000000000000000e+00 1.713564112323727739e-01
1.551551551551551365e-04 1.638019634703842264e-01 0.000000000000000000e+00 1.723252096271166434e-01
1.561561561561561080e-04 1.654014649347144428e-01 0.000000000000000000e+00 1.733079052588726299e-01
1.571571571571570795e-04 1.670193152344396637e-01 0.000000000000000000e+00 1.743045362277365340e-01
1.581581581581581052e-04 1.686555557867497335e-01 0.000000000000000000e+00 1.753151391539929105e-01
1.591591591591591309e-04 1.703102294338116607e-01 0.000000000000000000e+00 1.763397492219594409e-01
1.601601601601601024e-04 1.719833805000122451e-01 0.000000000000000000e+00 1.773784002245795965e-01
1.611611611611610739e-04 1.736750548472404954e-01 0.000000000000000000e+00 1.784311246086787983e-01
1.621621621621620996e-04 1.753852999276340752e-01 0.000000000000000000e+00 1.794979535207998911e-01
1.631631631631631253e-04 1.771141648343660668e-01 0.000000000000000000e+00 1.805789168535378297e-01
1.641641641641640968e-04 1.788617003500157510e-01 0.000000000000000000e+00 1.816740432922942516e-01
1.651651651651651225e-04 1.806279589932633378e-01 0.000000000000000000e+00 1.827833603623734149e-01
1.661661661661661482e-04 1.824129950634473252e-01 0.000000000000000000e+00 1.839068944763462832e-01
1.671671671671671197e-04 1.842168646830352474e-01 0.000000000000000000e+00 1.850446709816086499e-01
1.681681681681680912e-04 1.860396258386388668e-01 0.000000000000000000e+00 1.861967142080648840e-01
1.691691691691691170e-04 1.878813384199473635e-01 0.000000000000000000e+00 1.873630475158678255e-01
1.701701701701701427e-04 1.897420642572045790e-01 0.000000000000000000e+00 1.885436933431518802e-01
1.711711711711711142e-04 1.916218671567216092e-01 0.000000000000000000e+00 1.897386732536957277e-01
1.721721721721720857e-04 1.935208129352338491e-01 0.000000000000000000e+00 1.909480079844569633e-01
1.731731731731731114e-04 1.954389694524167886e-01 0.000000000000000000e+00 1.921717174929202521e-01
1.741741741741741371e-04 1.973764066422112884e-01 0.000000000000000000e+00 1.934098210042063670e-01
1.751751751751751086e-04 1.993331965424152974e-01 0.000000000000000000e+00 1.946623370578922652e-01
1.761761761761761343e-04 2.013094133233532812e-01 0.000000000000000000e+00 1.959292835544916012e-01
1.771771771771771600e-04 2.033051333150788509e-01 0.000000000000000000e+00 1.972106778015533801e-01
1.781781781781781315e-04 2.053204350331564176e-01 0.000000000000000000e+00 1.985065365593342568e-01
1.791791791791791030e-04 2.073553992036915317e-01 0.000000000000000000e+00 1.998168760860074555e-01
1.801801801801801287e-04 2.094101087868820155e-01 0.000000000000000000e+00 2.011417121823677601e-01
1.811811811811811545e-04 2.114846489997725953e-01 0.000000000000000000e+00 2.024810602360029022e-01
1.821821821821821260e-04 2.135791073376135107e-01 0.000000000000000000e+00 2.038349352648973767e-01
1.831831831831830975e-04 2.156935735946915456e-01 0.000000000000000000e+00 2.052033519604398726e-01
1.841841841841841232e-04 2.178281398838526894e-01 0.000000000000000000e+00 2.065863247298097560e-01
1.851851851851851489e-04 2.199829006554054056e-01 0.000000000000000000e+00 2.079838677377174594e-01
1.861861861861861204e-04 2.221579527147741484e-01 0.000000000000000000e+00 2.093959949474779036e-01
1.871871871871871461e-04 2.243533952397786801e-01 0.000000000000000000e+00 2.108227201613992463e-01
1.881881881881881718e-04 2.265693297969079423e-01 0.000000000000000000e+00 2.122640570604669430e-01
1.891891891891891433e-04 2.288058603566057170e-01 0.000000000000000000e+00 2.137200192433127144e-01
1.901901901901901148e-04 2.310630933082886140e-01 0.000000000000000000e+00 2.151906202644535693e-01
1.911911911911911405e-04 2.333411374742655753e-01 0.000000000000000000e+00 2.166758736717901423e-01
1.921921921921921662e-04 2.356401041232807914e-01 0.000000000000000000e+00 2.181757930433569914e-01
1.931931931931931377e-04 2.379601069829942461e-01 0.000000000000000000e+00 2.196903920233181096e-01
1.941941941941941092e-04 2.403012622523389152e-01 0.000000000000000000e+00 2.212196843572022120e-01
1.951951951951951350e-04 2.426636886128626935e-01 0.000000000000000000e+00 2.227636839263738011e-01
1.961961961961961607e-04 2.450475072397877707e-01 0.000000000000000000e+00 2.243224047817397870e-01
1.971971971971971322e-04 2.474528418120752749e-01 0.000000000000000000e+00 2.258958611766905267e-01
1.981981981981981037e-04 2.498798185224604673e-01 0.000000000000000000e+00 2.274840675992762518e-01
1.991991991991991294e-04 2.523285660865224322e-01 0.000000000000000000e+00 2.290870388036219951e-01
2.002002002002001551e-04 2.547992157515449607e-01 0.000000000000000000e+00 2.307047898405832631e-01
2.012012012012011266e-04 2.572919013044229763e-01 0.000000000000000000e+00 2.323373360876491989e-01
2.022022022022021523e-04 2.598067590795722359e-01 0.000000000000000000e+00 2.339846932780977329e-01
2.032032032032031780e-04 2.623439279661047285e-01 0.000000000000000000e+00 2.356468775294092433e-01
2.042042042042041495e-04 2.649035494142417679e-01 0.000000000000000000e+00 2.373239053709479685e-01
2.052052052052051210e-04 2.674857674417823739e-01 0.000000000000000000e+00 2.390157937709181113e-01
2.062062062062061467e-04 2.700907286396206364e-01 0.000000000000000000e+00 2.407225601626049039e-01
2.072072072072071725e-04 2.727185821771342944e-01 0.000000000000000000e+00 2.424442224699104309e-01
2.082082082082081440e-04 2.753694798066166904e-01 0.000000000000000000e+00 2.441807991321949256e-01
2.092092092092091155e-04 2.780435758678080904e-01 0.000000000000000000e+00 2.459323091284340568e-01
2.102102102102101412e-04 2.807410272914729887e-01 0.000000000000000000e+00 2.476987720007058635e-01
2.112112112112111669e-04 2.834619936028401899e-01 0.000000000000000000e+00 2.494802078770163301e-01
2.122122122122121384e-04 2.862066369240663377e-01 0.000000000000000000e+00 2.512766374934793934e-01
2.132132132132131641e-04 2.889751219767641710e-01 0.000000000000000000e+00 2.530880822158631527e-01
2.142142142142141898e-04 2.917676160837580634e-01 0.000000000000000000e+00 2.549145640605137708e-01
2.152152152152151613e-04 2.945842891700319877e-01 0.000000000000000000e+00 2.567561057146731662e-01
2.162162162162161328e-04 2.974253137637285493e-01 0.000000000000000000e+00 2.586127305562032075e-01
2.172172172172171585e-04 3.002908649961131271e-01 0.000000000000000000e+00 2.604844626727293444e-01
2.182182182182181842e-04 3.031811206013529381e-01 0.000000000000000000e+00 2.623713268802184695e-01
2.192192192192191557e-04 3.060962609152024227e-01 0.000000000000000000e+00 2.642733487410047766e-01
2.202202202202201272e-04 3.090364688737467502e-01 0.000000000000000000e+00 2.661905545812786600e-01
2.212212212212211529e-04 3.120019300110046800e-01 0.000000000000000000e+00 2.681229715080514220e-01
2.222222222222221787e-04 3.149928324563013304e-01 0.000000000000000000e+00 2.700706274256094441e-01
2.232232232232231502e-04 3.180093669304400184e-01 0.000000000000000000e+00 2.720335510514739208e-01
2.242242242242241759e-04 3.210517267418319109e-01 0.000000000000000000e+00 2.740117719318798106e-01
2.252252252252252016e-04 3.241201077816203147e-01 0.000000000000000000e+00 2.760053204567844420e-01
2.262262262262261731e-04 3.272147085177494752e-01 0.000000000000000000e+00 2.780142278744252571e-01
2.272272272272271446e-04 3.303357299889257415e-01 0.000000000000000000e+00 2.800385263054355200e-01
2.282282282282281703e-04 3.334833757972173740e-01 0.000000000000000000e+00 2.820782487565347552e-01
2.292292292292291960e-04 3.366578521002490665e-01 0.000000000000000000e+00 2.841334291338035167e-01
2.302302302302301675e-04 3.398593676019425192e-01 0.000000000000000000e+00 2.862041022555612546e-01
2.312312312312311390e-04 3.430881335430689960e-01 0.000000000000000000e+00 2.882903038648546579e-01
2.322322322322321647e-04 3.463443636902668321e-01 0.000000000000000000e+00 2.903920706415731301e-01
2.332332332332331904e-04 3.496282743244979452e-01 0.000000000000000000e+00 2.925094402142006667e-01
2.342342342342341619e-04 3.529400842278682671e-01 7.174596889909117259e-01 2.946424511712210093e-01
2.352352352352351877e-04 3.562800146700485504e-01 8.443576561441994421e-01 2.967911430721830723e-01
2.362362362362362134e-04 3.596482893932225200e-01 9.040018643945121335e-01 2.989555564584424063e-01
2.372372372372371849e-04 3.630451345954722187e-01 9.445233697561105091e-01 3.011357328635879682e-01
2.382382382382381564e-04 3.664707789136261717e-01 9.755987975038996618e-01 3.033317148235679661e-01
2.392392392392391821e-04 3.699254534041648834e-01 1.000968787258131210e+00 3.055435458865225495e-01
2.402402402402402078e-04 3.734093915231889160e-01 1.022493599487530824e+00 3.077712706223368899e-01
2.412412412412411793e-04 3.769228291042906465e-01 1.041239670159912034e+00 3.100149346319252541e-01
2.422422422422421508e-04 3.804660043356744015e-01 1.057877771226555241e+00 3.122745845562552858e-01
2.432432432432431765e-04 3.840391577350118490e-01 1.072858459981519630e+00 3.145502680851219868e-01
2.442442442442442022e-04 3.876425321230804744e-01 1.086499618424706881e+00 3.168420339656831675e-01
2.452452452452451737e-04 3.912763725949419125e-01 1.099034255987441755e+00 3.191499320107650806e-01
2.462462462462461994e-04 3.949409264900136662e-01 1.110638474609342508e+00 3.214740131069471762e-01
2.472472472472472252e-04 3.986364433597864854e-01 1.121448744090714822e+00 3.238143292224344161e-01
2.482482482482481967e-04 4.023631749330556784e-01 1.131573056224148832e+00 3.261709334147288586e-01
2.492492492492491682e-04 4.061213750797545985e-01 1.141098395467416537e+00 3.285438798381053460e-01
2.502502502502501939e-04 4.099112997717783147e-01 1.150095899572183500e+00 3.309332237509015062e-01
2.512512512512512196e-04 4.137332070418833219e-01 1.158624519907661465e+00 3.333390215226300635e-01
2.522522522522521911e-04 4.175873569393001583e-01 1.166733677679692827e+00 3.357613306409219511e-01
2.532532532532531626e-04 4.214740114835020535e-01 1.174465230390437709e+00 3.382002097183048339e-01
2.542542542542541883e-04 4.253934346144117029e-01 1.181854953525176555e+00 3.406557184988284193e-01
2.552552552552552140e-04 4.293458921401194783e-01 1.188933674582812960e+00 3.431279178645404992e-01
2.562562562562561855e-04 4.333316516806758334e-01 1.195728153258706961e+00 3.456168698418212171e-01
2.572572572572572112e-04 4.373509826094058028e-01 1.202261773263246569e+00 3.481226376075847728e-01
2.582582582582582369e-04 4.414041559902631140e-01 1.208555092320425572e+00 3.506452854953500120e-01
2.592592592592592084e-04 4.454914445110239041e-01 1.214626283973479159e+00 3.531848790011916650e-01
2.602602602602601799e-04 4.496131224134161108e-01 1.220491495854887143e+00 3.557414847895727372e-01
2.612612612612612057e-04 4.537694654183508369e-01 1.226165142746913794e+00 3.583151706990692076e-01
2.622622622622622314e-04 4.579607506473176159e-01 1.231660148222950557e+00 3.609060057479884787e-01
2.632632632632632029e-04 4.621872565383762232e-01 1.236988145365442104e+00 3.635140601398874627e-01
2.642642642642641744e-04 4.664492627582235706e-01 1.242159644633039184e+00 3.661394052689994627e-01
2.652652652652652001e-04 4.707470501083149128e-01 1.247184175146511143e+00 3.687821137255692938e-01
2.662662662662662258e-04 4.750809004261299928e-01 1.252070404306693918e+00 3.714422593011044160e-01
2.672672672672671973e-04 4.794510964798610053e-01 1.256826239627335529e+00 3.741199169935467972e-01
2.682682682682681688e-04 4.838579218580442709e-01 1.261458915875499631e+00 3.768151630123701690e-01
2.692692692692691945e-04 4.883016608519477053e-01 1.265975070000919800e+00 3.795280747836050073e-01
2.702702702702702202e-04 4.927825983318019354e-01 1.270380805858954298e+00 3.822587309547968992e-01
2.712712712712711917e-04 4.973010196150196016e-01 1.274681750357127497e+00 3.850072113999028489e-01
2.722722722722722174e-04 5.018572103278603480e-01 1.278883102358661317e+00 3.877735972241285745e-01
2.732732732732732431e-04 5.064514562586164281e-01 1.282989675440049604e+00 3.905579707687095170e-01
2.742742742742742146e-04 5.110840432018917134e-01 1.287005935410163726e+00 3.933604156156406129e-01
2.752752752752751862e-04 5.157552567949631461e-01 1.290936033345398526e+00 3.961810165923587146e-01
2.762762762762762119e-04 5.204653823438699645e-01 1.294783834771247477e+00 3.990198597763788269e-01
2.772772772772772376e-04 5.252147046402160235e-01 1.298552945519394264e+00 4.018770324998884869e-01
2.782782782782782091e-04 5.300035077665644634e-01 1.302246734706345999e+00 4.047526233543037866e-01
2.792792792792791806e-04 5.348320748918511391e-01 1.305868355211164955e+00 4.076467221947899788e-01
2.802802802802802063e-04 5.397006880541862506e-01 1.309420761973167480e+00 4.105594201447477221e-01
2.812812812812812320e-04 5.446096279319507794e-01 1.312906728383309574e+00 4.134908096002696820e-01
2.822822822822822035e-04 5.495591736009038941e-01 1.316328861003607464e+00 4.164409842345696000e-01
2.832832832832832292e-04 5.545496022785836310e-01 1.319689612815911905e+00 4.194100390023858815e-01
2.842842842842842549e-04 5.595811890536320776e-01 1.322991295173559179e+00 4.223980701443613706e-01
2.852852852852852264e-04 5.646542065991962955e-01 1.326236088605939889e+00 4.254051751914036950e-01
2.862862862862861979e-04 5.697689248712389798e-01 1.329426052606096587e+00 4.284314529690270712e-01
2.872872872872872236e-04 5.749256107887762424e-01 1.332563134514530345e+00 4.314770036016772337e-01
2.882882882882882494e-04 5.801245278967915864e-01 1.335649177597919124e+00 4.345419285170419865e-01
2.892892892892892209e-04 5.853659360091318931e-01 1.338685928409077075e+00 4.376263304503501539e-01
2.902902902902901924e-04 5.906500908325733601e-01 1.341675043503835152e+00 4.407303134486604823e-01
2.912912912912912181e-04 5.959772435687626935e-01 1.344618095581371131e+00 4.438539828751412730e-01
2.922922922922922438e-04 6.013476404946581644e-01 1.347516579106593060e+00 4.469974454133417430e-01
2.932932932932932153e-04 6.067615225185114536e-01 1.350371915466339612e+00 4.501608090714618871e-01
2.942942942942942410e-04 6.122191247124163516e-01 1.353185457705196937e+00 4.533441831866156235e-01
2.952952952952952667e-04 6.177206758183749757e-01 1.355958494881558618e+00 4.565476784290931622e-01
2.962962962962962382e-04 6.232663977265332500e-01 1.358692256080033856e+00 4.597714068066221516e-01
2.972972972972972097e-04 6.288565049260653739e-01 1.361387914112359043e+00 4.630154816686321007e-01
2.982982982982982354e-04 6.344912039250136804e-01 1.364046588935491577e+00 4.662800177105181909e-01
2.992992992992992611e-04 6.401706926394770125e-01 1.366669350812539818e+00 4.695651309779091953e-01
3.003003003003002326e-04 6.458951597488045149e-01 1.369257223239483734e+00 4.728709388709435024e-01
3.013013013013012041e-04 6.516647840176821305e-01 1.371811185658291521e+00 4.761975601485472498e-01
3.023023023023022299e-04 6.574797335811690679e-01 1.374332175974940506e+00 4.795451149327231155e-01
3.033033033033032556e-04 6.633401651929831111e-01 1.376821092899005006e+00 4.829137247128448274e-01
3.043043043043042271e-04 6.692462234335785354e-01 1.379278798119829563e+00 4.863035123499643286e-01
3.053053053053052528e-04 6.751980398788273163e-01 1.381706118332849176e+00 4.897146020811282696e-01
3.063063063063062785e-04 6.811957322258300751e-01 1.384103847128319131e+00 4.931471195237061567e-01
3.073073073073072500e-04 6.872394033742865727e-01 1.386472746753559582e+00 4.966011916797314907e-01
3.083083083083082215e-04 6.933291404639130295e-01 1.388813549758783683e+00 5.000769469402581713e-01
3.093093093093092472e-04 6.994650138640192694e-01 1.391126960535653767e+00 5.035745150897312783e-01
3.103103103103102729e-04 7.056470761158597504e-01 1.393413656756880004e+00 5.070940273103703433e-01
3.113113113113112444e-04 7.118753608245347309e-01 1.395674290724434830e+00 5.106356161865767129e-01
3.123123123123122159e-04 7.181498815019384807e-01 1.397909490633278962e+00 5.141994157093501272e-01
3.133133133133132416e-04 7.244706303572255868e-01 1.400119861756905504e+00 5.177855612807306107e-01
3.143143143143142674e-04 7.308375770361393853e-01 1.402305987560449996e+00 5.213941897182561291e-01
3.153153153153152389e-04 7.372506673066382410e-01 1.404468430746641960e+00 5.250254392594400077e-01
3.163163163163162646e-04 7.437098216933134553e-01 1.406607734239416985e+00 5.286794495662743287e-01
3.173173173173172903e-04 7.502149340586783399e-01 1.408724422109611796e+00 5.323563617297482065e-01
3.183183183183182618e-04 7.567658701318913383e-01 1.410819000446805083e+00 5.360563182743930399e-01
3.193193193193192333e-04 7.633624659881569352e-01 1.412891958181037522e+00 5.397794631628516360e-01
3.203203203203202590e-04 7.700045264776955722e-01 1.414943767857837820e+00 5.435259418004700915e-01
3.213213213213212847e-04 7.766918236086646221e-01 1.416974886369719133e+00 5.472959010399121027e-01
3.223223223223222562e-04 7.834240948847094321e-01 1.418985755647057756e+00 5.510894891858044708e-01
3.233233233233232277e-04 7.902010416036656659e-01 1.420976803311041259e+00 5.549068559994051464e-01
3.243243243243242534e-04 7.970223271190410852e-01 1.422948443291169429e+00 5.587481527032996942e-01
3.253253253253252791e-04 8.038875750719474134e-01 1.424901076409597067e+00 5.626135319861247375e-01
3.263263263263262506e-04 8.107963675976914697e-01 1.426835090934447603e+00 5.665031480073206005e-01
3.273273273273272763e-04 8.177482435173972775e-01 1.428750863104055746e+00 5.704171564019134832e-01
3.283283283283283021e-04 8.247426965212030225e-01 1.430648757623963263e+00 5.743557142853290554e-01
3.293293293293292736e-04 8.317791733529992237e-01 1.432529128138357200e+00 5.783189802582303640e-01
3.303303303303302451e-04 8.388570720104477907e-01 1.434392317677514850e+00 5.823071144113970421e-01
3.313313313313312708e-04 8.459757399701498537e-01 1.436238659082715197e+00 5.863202783306280530e-01
3.323323323323322965e-04 8.531344724545971703e-01 1.438068475409966629e+00 5.903586351016814060e-01
3.333333333333332680e-04 8.603325107542588723e-01 1.439882080313816370e+00 5.944223493152457349e-01
3.343343343343342395e-04 8.675690406251146403e-01 1.441679778412408242e+00 5.985115870719474040e-01
3.353353353353352652e-04 8.748431907773085436e-01 1.443461865634883656e+00 6.026265159873916977e-01
3.363363363363362909e-04 8.821540314774420910e-01 1.445228629552148147e+00 6.067673051972382048e-01
3.373373373373372624e-04 8.895005732835526979e-01 1.446980349691949108e+00 6.109341253623145063e-01
3.383383383383382881e-04 8.968817659385224239e-01 1.448717297839157370e+00 6.151271486737661665e-01
3.393393393393393138e-04 9.042964974430923730e-01 1.450439738322075733e+00 6.193465488582432510e-01
3.403403403403402853e-04 9.117435933329790521e-01 1.452147928285560496e+00 6.235925011831260356e-01
3.413413413413412568e-04 9.192218161874461391e-01 1.453842117951669399e+00 6.278651824617897947e-01
3.423423423423422826e-04 9.267298653913528250e-01 1.455522550868527221e+00 6.321647710589088920e-01
3.433433433433433083e-04 9.342663771779479154e-01 1.457189464148034297e+00 6.364914468958005056e-01
3.443443443443442798e-04 9.418299249739906509e-01 1.458843088693027257e+00 6.408453914558116526e-01
3.453453453453452513e-04 9.494190200733565455e-01 1.460483649414437535e+00 6.452267877897456261e-01
3.463463463463462770e-04 9.570321126569161230e-01 1.462111365438986343e+00 6.496358205213320636e-01
3.473473473473473027e-04 9.646675931800434700e-01 1.463726450307898386e+00 6.540726758527395379e-01
3.483483483483482742e-04 9.723237941409936802e-01 1.465329112167106818e+00 6.585375415701330004e-01
3.493493493493492457e-04 9.799989922457094105e-01 1.466919553949377120e+00 6.630306070492766324e-01
3.503503503503502714e-04 9.876914109739268754e-01 1.468497973548764879e+00 6.675520632611797733e-01
3.513513513513512971e-04 9.953992235526399890e-01 1.470064563987793393e+00 6.721021027777889234e-01
3.523523523523522686e-04 1.003120556332631530e+00 1.471619513577709482e+00 6.766809197777305940e-01
3.533533533533532943e-04 1.010853492564095513e+00 1.473163006072164771e+00 6.812887100520981232e-01
3.543543543543543201e-04 1.018596076555609908e+00 1.474695220814642438e+00 6.859256710102867860e-01
3.553553553553552916e-04 1.026346318197318919e+00 1.476216332879934923e+00 6.905920016858796417e-01
3.563563563563562631e-04 1.034102197825656377e+00 1.477726513209957515e+00 6.952879027425843406e-01
3.573573573573572888e-04 1.041861671395132971e+00 1.479225928744169805e+00 7.000135764802174476e-01
3.583583583583583145e-04 1.049622675922887938e+00 1.480714742544864126e+00 7.047692268407416138e-01
3.593593593593592860e-04 1.057383135161218846e+00 1.482193113917555261e+00 7.095550594143570367e-01
3.603603603603602575e-04 1.065140965454659527e+00 1.483661198526708747e+00 7.143712814456416593e-01
3.613613613613612832e-04 1.072894081727567839e+00 1.485119148507016540e+00 7.192181018397512116e-01
3.623623623623623089e-04 1.080640403551155648e+00 1.486567112570430060e+00 7.240957311686677667e-01
3.633633633633632804e-04 1.088377861231613508e+00 1.488005236109139595e+00 7.290043816775055863e-01
3.643643643643643061e-04 1.096104401866019762e+00 1.489433661294689015e+00 7.339442672908785825e-01
3.653653653653653318e-04 1.103817995306861199e+00 1.490852527173392561e+00 7.389156036193150756e-01
3.663663663663663033e-04 1.111516639979973187e+00 1.492261969758225781e+00 7.439186079657388317e-01
3.673673673673672748e-04 1.119198368505613717e+00 1.493662122117340063e+00 7.489534993320060563e-01
3.683683683683683006e-04 1.126861253069802782e+00 1.495053114459353738e+00 7.540204984254998966e-01
3.693693693693693263e-04 1.134503410503258980e+00 1.496435074215557881e+00 7.591198276657885602e-01
3.703703703703702978e-04 1.142123007024988812e+00 1.497808126119172023e+00 7.642517111913420536e-01
3.713713713713712693e-04 1.149718262619219944e+00 1.499172392281772570e+00 7.694163748663140900e-01
3.723723723723722950e-04 1.157287455013780386e+00 1.500527992267021604e+00 7.746140462873841726e-01
3.733733733733733207e-04 1.164828923240348368e+00 1.501875043161801093e+00 7.798449547906647350e-01
3.743743743743742922e-04 1.172341070758348591e+00 1.503213659644870859e+00 7.851093314586723437e-01
3.753753753753753179e-04 1.179822368136611566e+00 1.504543954053146226e+00 7.904074091273659564e-01
3.763763763763763436e-04 1.187271355287274011e+00 1.505866036445698608e+00 7.957394223932517940e-01
3.773773773773773151e-04 1.194686643255082448e+00 1.507180014665569612e+00 8.011056076205512744e-01
3.783783783783782866e-04 1.202066915573232420e+00 1.508485994399492602e+00 8.065062029484437733e-01
3.793793793793793123e-04 1.209410929196117479e+00 1.509784079235598764e+00 8.119414482983744463e-01
3.803803803803803380e-04 1.216717515029414942e+00 1.511074370719198035e+00 8.174115853814318822e-01
3.813813813813813096e-04 1.223985578076569603e+00 1.512356968406703972e+00 8.229168577057982548e-01
3.823823823823822811e-04 1.231214097229473170e+00 1.513631969917783815e+00 8.284575105842725273e-01
3.833833833833833068e-04 1.238402124726829090e+00 1.514899470985796137e+00 8.340337911418636008e-01
3.843843843843843325e-04 1.245548785311042961e+00 1.516159565506588924e+00 8.396459483234579579e-01
3.853853853853853040e-04 1.252653275110281461e+00 1.517412345585719802e+00 8.452942329015624701e-01
3.863863863863863297e-04 1.259714860278158488e+00 1.518657901584159919e+00 8.509788974841258069e-01
3.873873873873873554e-04 1.266732875417454718e+00 1.519896322162539004e+00 8.567001965224286808e-01
3.883883883883883269e-04 1.273706721816022736e+00 1.521127694323988422e+00 8.624583863190594668e-01
3.893893893893892984e-04 1.280635865524058170e+00 1.522352103455634875e+00 8.682537250359637637e-01
3.903903903903903241e-04 1.287519835294925752e+00 1.523569633368795362e+00 8.740864727025750014e-01
3.913913913913913498e-04 1.294358220415438909e+00 1.524780366337922910e+00 8.799568912240234297e-01
3.923923923923923213e-04 1.301150668444964298e+00 1.525984383138348610e+00 8.858652443894300399e-01
3.933933933933932928e-04 1.307896882886335543e+00 1.527181763082865240e+00 8.918117978802767576e-01
3.943943943943943185e-04 1.314596620803933691e+00 1.528372584057194894e+00 8.977968192788682300e-01
3.953953953953953443e-04 1.321249690408214272e+00 1.529556922554380805e+00 9.038205780768668873e-01
3.963963963963963158e-04 1.327855948619957704e+00 1.530734853708143106e+00 9.098833456839223732e-01
3.973973973973973415e-04 1.334415298631623115e+00 1.531906451325236729e+00 9.159853954363839090e-01
3.983983983983983672e-04 1.340927687476860086e+00 1.533071787916843620e+00 9.221270026060974789e-01
3.993993993993993387e-04 1.347393103620557531e+00 1.534230934729039486e+00 9.283084444092923881e-01
4.004004004004003102e-04 1.353811574583005939e+00 1.535383961772362360e+00 9.345300000155588593e-01
4.014014014014013359e-04 1.360183164605553552e+00 1.536530937850518308e+00 9.407919505569120044e-01
4.024024024024023616e-04 1.366507972369003010e+00 1.537671930588252245e+00 9.470945791369485001e-01
4.034034034034033331e-04 1.372786128770387082e+00 1.538807006458413174e+00 9.534381708400936351e-01
4.044044044044043046e-04 1.379017794767562588e+00 1.539936230808245599e+00 9.598230127409460577e-01
4.054054054054053303e-04 1.385203159294035924e+00 1.541059667884925544e+00 9.662493939137071219e-01
4.064064064064063560e-04 1.391342437250435493e+00 1.542177380860376701e+00 9.727176054417142614e-01
4.074074074074073275e-04 1.397435867573335377e+00 1.543289431855382698e+00 9.792279404270642917e-01
4.084084084084083533e-04 1.403483711386095623e+00 1.544395881963025463e+00 9.857806940003356333e-01
4.094094094094093790e-04 1.409486250230518989e+00 1.545496791271468773e+00 9.923761633304074570e-01
4.104104104104103505e-04 1.415443784379498915e+00 1.546592218886110315e+00 9.990146476343771953e-01
4.114114114114113220e-04 1.421356631232217449e+00 1.547682222951122455e+00 1.005696448187579639e+00
4.124124124124123477e-04 1.427225123788147032e+00 1.548766860670403034e+00 1.012421868333703845e+00
4.134134134134133734e-04 1.433049609200322427e+00 1.549846188327954843e+00 1.019191213495012960e+00
4.144144144144143449e-04 1.438830447403876667e+00 1.550920261307711101e+00 1.026004791182665965e+00
4.154154154154153164e-04 1.444568009820234256e+00 1.551989134112828905e+00 1.032862911007145668e+00
4.164164164164163421e-04 1.450262678131811533e+00 1.553052860384463330e+00 1.039765884688786501e+00
4.174174174174173678e-04 1.455914843126731695e+00 1.554111492920040805e+00 1.046714026068411352e+00
4.184184184184183393e-04 1.461524903608715675e+00 1.555165083691049333e+00 1.053707651118071853e+00
4.194194194194193108e-04 1.467093265372101385e+00 1.556213683860357966e+00 1.060747077951902595e+00
4.204204204204203365e-04 1.472620340236487912e+00 1.557257343799082427e+00 1.067832626837073473e+00
4.214214214214213623e-04 1.478106545140315919e+00 1.558296113103009528e+00 1.074964620204860166e+00
4.224224224224223338e-04 1.483552301288632025e+00 1.559330040608598145e+00 1.082143382661820086e+00
4.234234234234233595e-04 1.488958033354781385e+00 1.560359174408562533e+00 1.089369241001084454e+00
4.244244244244243852e-04 1.494324168731391955e+00 1.561383561867059955e+00 1.096642524213754966e+00
4.254254254254253567e-04 1.499651136828186626e+00 1.562403249634486846e+00 1.103963563500421241e+00
4.264264264264263282e-04 1.504939368415899148e+00 1.563418283661900166e+00 1.111332692282789525e+00
4.274274274274273539e-04 1.510189295011643340e+00 1.564428709215074598e+00 1.118750246215424404e+00
4.284284284284283796e-04 1.515401348305146501e+00 1.565434570888205146e+00 1.126216563197610654e+00
4.294294294294293511e-04 1.520575959621897733e+00 1.566435912617267556e+00 1.133731983385329656e+00
4.304304304304303226e-04 1.525713559423287569e+00 1.567432777693045898e+00 1.141296849203352837e+00
4.314314314314313483e-04 1.530814576839431007e+00 1.568425208773836399e+00 1.148911505357461449e+00
4.324324324324323740e-04 1.535879439234452359e+00 1.569413247897839980e+00 1.156576298846771600e+00
4.334334334334333455e-04 1.540908571800585491e+00 1.570396936495249252e+00 1.164291578976198949e+00
4.344344344344343713e-04 1.545902397181535992e+00 1.571376315400042412e+00 1.172057697369027984e+00
4.354354354354353970e-04 1.550861335121580975e+00 1.572351424861488045e+00 1.179875007979616752e+00
4.364364364364363685e-04 1.555785802138792695e+00 1.573322304555374584e+00 1.187743867106216600e+00
4.374374374374373400e-04 1.560676211222661314e+00 1.574288993594968877e+00 1.195664633403925592e+00
4.384384384384383657e-04 1.565532971552355823e+00 1.575251530541712297e+00 1.203637667897756947e+00
4.394394394394393914e-04 1.570356488236044123e+00 1.576209953415662168e+00 1.211663333995844472e+00
4.404404404404403629e-04 1.575147162068223361e+00 1.577164299705686945e+00 1.219741997502766129e+00
4.414414414414413344e-04 1.579905389305992669e+00 1.578114606379419360e+00 1.227874026633005933e+00
4.424424424424423601e-04 1.584631561460895011e+00 1.579060909892978426e+00 1.236059792024536419e+00
4.434434434434433858e-04 1.589326065106906993e+00 1.580003246200461176e+00 1.244299666752536782e+00
4.444444444444443573e-04 1.593989281701869043e+00 1.580941650763216133e+00 1.252594026343240241e+00
4.454454454454453830e-04 1.598621587423379342e+00 1.581876158558903400e+00 1.260943248787914861e+00
4.464464464464464087e-04 1.603223353016613562e+00 1.582806804090342245e+00 1.269347714556977369e+00
4.474474474474473802e-04 1.607794943653136688e+00 1.583733621394159963e+00 1.277807806614239983e+00
4.484484484484483518e-04 1.612336718801510527e+00 1.584656644049241336e+00 1.286323910431292683e+00
4.494494494494493775e-04 1.616849032106889572e+00 1.585575905184986922e+00 1.294896414002023599e+00
4.504504504504504032e-04 1.621332231280446345e+00 1.586491437489385259e+00 1.303525707857272842e+00
4.514514514514513747e-04 1.625786657996344031e+00 1.587403273216902333e+00 1.312212185079624227e+00
4.524524524524523462e-04 1.630212647797606218e+00 1.588311444196194966e+00 1.320956241318343549e+00
4.534534534534533719e-04 1.634610530008269391e+00 1.589215981837653890e+00 1.329758274804443419e+00
4.544544544544543976e-04 1.638980627652745437e+00 1.590116917140776742e+00 1.338618686365897759e+00
4.554554554554553691e-04 1.643323257380355340e+00 1.591014280701380290e+00 1.347537879442998410e+00
4.564564564564563948e-04 1.647638729396374790e+00 1.591908102718653906e+00 1.356516260103848071e+00
4.574574574574574205e-04 1.651927347397648349e+00 1.592798413002056712e+00 1.365554237060000009e+00
4.584584584584583920e-04 1.656189408512254602e+00 1.593685240978067963e+00 1.374652221682241215e+00
4.594594594594593635e-04 1.660425203244347614e+00 1.594568615696788649e+00 1.383810628016525657e+00
4.604604604604603892e-04 1.664635015421928266e+00 1.595448565838400112e+00 1.393029872800043867e+00
4.614614614614614150e-04 1.668819122148608614e+00 1.596325119719485874e+00 1.402310375477444859e+00
4.624624624624623865e-04 1.672977793757663978e+00 1.597198305299216026e+00 1.411652558217209030e+00
4.634634634634633580e-04 1.677111293769844247e+00 1.598068150185402381e+00 1.421056845928164281e+00
4.644644644644643837e-04 1.681219878852936889e+00 1.598934681640421962e+00 1.430523666276153349e+00
4.654654654654654094e-04 1.685303798784152818e+00 1.599797926587018360e+00 1.440053449700853472e+00
4.664664664664663809e-04 1.689363296413838977e+00 1.600657911613978968e+00 1.449646629432742806e+00
4.674674674674674066e-04 1.693398607632028430e+00 1.601514662981694981e+00 1.459303641510228289e+00
4.684684684684684323e-04 1.697409961336359574e+00 1.602368206627603042e+00 1.469024924796914489e+00
4.694694694694694038e-04 1.701397579401225268e+00 1.603218568171517866e+00 1.478810920999037881e+00
4.704704704704703753e-04 1.705361676649608471e+00 1.604065772920850286e+00 1.488662074683045455e+00
4.714714714714714010e-04 1.709302460825718128e+00 1.604909845875720054e+00 1.498578833293340962e+00
4.724724724724724267e-04 1.713220132570079324e+00 1.605750811733964500e+00 1.508561647170176601e+00
4.734734734734733982e-04 1.717114885395659485e+00 1.606588694896043501e+00 1.518610969567708358e+00
4.744744744744743697e-04 1.720986905667091449e+00 1.607423519469844519e+00 1.528727256672212098e+00
4.754754754754753955e-04 1.724836372581494137e+00 1.608255309275392841e+00 1.538910967620451986e+00
4.764764764764763670e-04 1.728663458152601251e+00 1.609084087849462552e+00 1.549162564518211216e+00
4.774774774774773927e-04 1.732468327196982960e+00 1.609909878450100473e+00 1.559482512458992831e+00
4.784784784784784726e-04 1.736251137326161764e+00 1.610732704061053733e+00 1.569871279542868647e+00
4.794794794794794441e-04 1.740012038940107919e+00 1.611552587396114067e+00 1.580329336895497816e+00
4.804804804804804156e-04 1.743751175228751116e+00 1.612369550903372639e+00 1.590857158687312811e+00
4.814814814814813871e-04 1.747468682177897525e+00 1.613183616769393147e+00 1.601455222152865066e+00
4.824824824824823586e-04 1.751164688582881768e+00 1.613994806923301439e+00 1.612124007610335807e+00
4.834834834834833301e-04 1.754839316070549771e+00 1.614803143040794753e+00 1.622863998481216763e+00
4.844844844844844100e-04 1.758492679130832403e+00 1.615608646548073901e+00 1.633675681310156280e+00
4.854854854854854899e-04 1.762124885160148535e+00 1.616411338625698191e+00 1.644559545784968213e+00
4.864864864864864615e-04 1.765736034516353525e+00 1.617211240212366175e+00 1.655516084756824213e+00
4.874874874874874330e-04 1.769326220590192289e+00 1.618008372008623130e+00 1.666545794260603675e+00
4.884884884884884045e-04 1.772895529892008604e+00 1.618802754480496819e+00 1.677649173535413318e+00
4.894894894894893760e-04 1.776444042157674597e+00 1.619594407863065300e+00 1.688826725045290855e+00
4.904904904904903475e-04 1.779971830475116423e+00 1.620383352163955237e+00 1.700078954500068074e+00
4.914914914914914274e-04 1.783478961433644150e+00 1.621169607166774052e+00 1.711406370876415117e+00
4.924924924924925073e-04 1.786965495298797446e+00 1.621953192434477886e+00 1.722809486439055071e+00
4.934934934934934788e-04 1.790431486213196921e+00 1.622734127312675634e+00 1.734288816762155738e+00
4.944944944944944503e-04 1.793876982428618483e+00 1.623512430932870343e+00 1.745844880750901940e+00
4.954954954954954218e-04 1.797302026569117750e+00 1.624288122215641339e+00 1.757478200663237233e+00
4.964964964964963933e-04 1.800706655930109923e+00 1.625061219873766172e+00 1.769189302131784824e+00
4.974974974974973648e-04 1.804090902817227615e+00 1.625831742415284831e+00 1.780978714185951217e+00
4.984984984984983363e-04 1.807454794930595909e+00 1.626599708146508005e+00 1.792846969274209501e+00
4.994994994994994162e-04 1.810798355801424453e+00 1.627365135174968058e+00 1.804794603286560495e+00


==> figures/results/lam_inductor_scenario_a/b_field_along_z_scenario_a_10kHz_04ms.txt <==
Z   B	
0.00000000000000	0.0018321302264413
0.0050000000000000	1.5138375334251
0.010000000000000	1.5073165823653
0.015000000000000	1.5003965085325
0.020000000000000	1.4930763019189
0.025000000000000	1.4853564152476
0.030000000000000	1.4772367382135
0.035000000000000	1.4687186249293
0.040000000000000	1.4598001265561
0.045000000000000	1.4504820723048
0.050000000000000	1.4407648521679
0.055000000000000	1.4219582128785
0.060000000000000	1.4014559838159
0.065000000000000	1.3792662624459
0.070000000000000	1.3553890451203
0.075000000000000	1.3298268377572
0.080000000000000	1.3025747620549
0.085000000000000	1.2736352190611
0.090000000000000	1.2430082342598
0.095000000000000	1.2106969425579
0.10000000000000	1.1766951924434
0.10500000000000	1.1476471135441
0.11000000000000	1.1216081742189
0.11500000000000	1.0985768136195
0.12000000000000	1.0785486323927
0.12500000000000	1.0615259321064
0.13000000000000	1.0475087758687
0.13500000000000	1.0364974920807
0.14000000000000	1.0284925543919
0.14500000000000	1.0234925532357
0.15000000000000	1.0214988417139
0.15500000000000	1.0303496396889
0.16000000000000	1.0387667739191
0.16500000000000	1.0467443552898
0.17000000000000	1.0542814141626
0.17500000000000	1.0613780857776
0.18000000000000	1.0680333437950
0.18500000000000	1.0742486944939
0.19000000000000	1.0800232880837
0.19500000000000	1.0853570172989
0.20000000000000	1.0902499206762
0.20500000000000	1.0933200227672
0.21000000000000	1.0962495840988
0.21500000000000	1.0990399131109
0.22000000000000	1.1016907692904
0.22500000000000	1.1042027473454
0.23000000000000	1.1065753698467
0.23500000000000	1.1088087561474
0.24000000000000	1.1109026687018
0.24500000000000	1.1128577051519
0.25000000000000	1.1146733909739
0.25500000000000	1.1146992511729
0.26000000000000	1.1146224762304
0.26500000000000	1.1144448526556
0.27000000000000	1.1141661408059
0.27500000000000	1.1137863398843
0.28000000000000	1.1133054495194
0.28500000000000	1.1127238273942
0.29000000000000	1.1120408779448
0.29500000000000	1.1112570789199
0.30000000000000	1.1103721932434
0.30500000000000	1.1086102844362
0.31000000000000	1.1067405051790
0.31500000000000	1.1047637910319
0.32000000000000	1.1026802524310
0.32500000000000	1.1004896516170
0.33000000000000	1.0981919987653
0.33500000000000	1.0957873136803
0.34000000000000	1.0932758643315
0.34500000000000	1.0906575709246
0.35000000000000	1.0879322445326
0.35500000000000	1.0911613788080
0.36000000000000	1.0955273942538
0.36500000000000	1.1010252534878
0.37000000000000	1.1076558855303
0.37500000000000	1.1154190339498
0.38000000000000	1.1243143297019
0.38500000000000	1.1343418870728
0.39000000000000	1.1455006345420
0.39500000000000	1.1577927252564
0.40000000000000	1.1712170993480
0.40500000000000	1.1917911358465
0.41000000000000	1.2120147165117
0.41500000000000	1.2318865784840
0.42000000000000	1.2514046454620
0.42500000000000	1.2705690064128
0.43000000000000	1.2893777416953
0.43500000000000	1.3078345511084
0.44000000000000	1.3259376662538
0.44500000000000	1.3436868828843
0.45000000000000	1.3610809374097
0.45500000000000	1.3708567702896
0.46000000000000	1.3801437288472
0.46500000000000	1.3889484028862
0.47000000000000	1.3972696581038
0.47500000000000	1.4051092450257
0.48000000000000	1.4124659568654
0.48500000000000	1.4193402780446
0.49000000000000	1.4257314034182
0.49500000000000	1.4316406948527
0.50000000000000	1.4370672702789
0.50500000000000	0.0011200147490356
0.51000000000000	1.3586243656686
0.51500000000000	1.3459007851878
0.52000000000000	1.3304004374271
0.52500000000000	1.3121231248427
0.53000000000000	1.2910708417643
0.53500000000000	1.2672388407839
0.54000000000000	1.2406292389371
0.54500000000000	1.2112421073617
0.55000000000000	1.1790782583770
0.55500000000000	1.1441422918166
0.56000000000000	1.0956019057753
0.56500000000000	1.0372719916412
0.57000000000000	0.98278737252694
0.57500000000000	0.93215327592188
0.58000000000000	0.88535991991621
0.58500000000000	0.84241243578529
0.59000000000000	0.80331078148001
0.59500000000000	0.76805510565563
0.60000000000000	0.73664830898784
0.60500000000000	0.70908459796853
0.61000000000000	0.69833505554993
0.61500000000000	0.70295016453938
0.62000000000000	0.70771134242610
0.62500000000000	0.71261718507543
0.63000000000000	0.71766715382883
0.63500000000000	0.72286061646188
0.64000000000000	0.72819701982302
0.64500000000000	0.73367725418643
0.65000000000000	0.73930084502880
0.65500000000000	0.74506761497677
0.66000000000000	0.75084153090609
0.66500000000000	0.75630869028296
0.67000000000000	0.76151401396661
0.67500000000000	0.76645738026062
0.68000000000000	0.77113842970396
0.68500000000000	0.77555799555525
0.69000000000000	0.77971571958468
0.69500000000000	0.78361154217041
0.70000000000000	0.78724516584093
0.70500000000000	0.79061712814862
0.71000000000000	0.79297007951442
0.71500000000000	0.79438621576457
0.72000000000000	0.79575407769315
0.72500000000000	0.79707348426545
0.73000000000000	0.79834479144130
0.73500000000000	0.79956775968215
0.74000000000000	0.80074220959633
0.74500000000000	0.80186861798125
0.75000000000000	0.80294668730801
0.75500000000000	0.80397635899691
0.76000000000000	0.80458963160169
0.76500000000000	0.80475586759939
0.77000000000000	0.80488181198381
0.77500000000000	0.80496752354207
0.78000000000000	0.80501288262861
0.78500000000000	0.80501800839749
0.79000000000000	0.80498284156973
0.79500000000000	0.80490744245672
0.80000000000000	0.80479157372814
0.80500000000000	0.80463559448155
0.81000000000000	0.80382211276024
0.81500000000000	0.80218459014995
0.82000000000000	0.80036414192590
0.82500000000000	0.79836088676527
0.83000000000000	0.79617446719384
0.83500000000000	0.79380512248013
0.84000000000000	0.79125273497167
0.84500000000000	0.78851748576058
0.85000000000000	0.78559949707063
0.85500000000000	0.78249829584237
0.86000000000000	0.77939981811754
0.86500000000000	0.77654158886051
0.87000000000000	0.77379614261035
0.87500000000000	0.77116382877913
0.88000000000000	0.76864437729407
0.88500000000000	0.76623797326287
0.89000000000000	0.76394472214223
0.89500000000000	0.76176453187008
0.90000000000000	0.75969794865255
0.90500000000000	0.75774550205791
0.91000000000000	0.76456558396441
0.91500000000000	0.78314060316003
0.92000000000000	0.80470550687862
0.92500000000000	0.82926028295912
0.93000000000000	0.85680225435537
0.93500000000000	0.88733674361710
0.94000000000000	0.92086145235196
0.94500000000000	0.95737629178256
0.95000000000000	0.99687759762775
0.95500000000000	1.0393729096243
0.96000000000000	1.0786828760575
0.96500000000000	1.1102333918502
0.97000000000000	1.1394074464377
0.97500000000000	1.1662011965556
0.98000000000000	1.1906194826592
0.98500000000000	1.2126591944486
0.99000000000000	1.2323187648572
0.99500000000000	1.2496021930222
1.0000000000000	1.2645084188262
1.0050000000000	1.2770382293034
1.0100000000000	0.00079613210592675
1.0150000000000	0.00070436186207497
1.0200000000000	1.1802548551695
1.0250000000000	1.1559585238635
1.0300000000000	1.1275600854143
1.0350000000000	1.0950493941186
1.0400000000000	1.0584259907339
1.0450000000000	1.0176882319515
1.0500000000000	0.97283605297601
1.0550000000000	0.92387639638151
1.0600000000000	0.87080462234570
1.0650000000000	0.81363319070329
1.0700000000000	0.76231714654759
1.0750000000000	0.71556440809213
1.0800000000000	0.67308228268187
1.0850000000000	0.63486886181807
1.0900000000000	0.60092609724095
1.0950000000000	0.57125541085658
1.1000000000000	0.54585509342708
1.1050000000000	0.52472443572289
1.1100000000000	0.50786505067818
1.1150000000000	0.49527792172058
1.1200000000000	0.49894951770806
1.1250000000000	0.50327261276393
1.1300000000000	0.50756325365057
1.1350000000000	0.51182064427632
1.1400000000000	0.51604475374132
1.1450000000000	0.52023544614797
1.1500000000000	0.52439241538230
1.1550000000000	0.52851535884407
1.1600000000000	0.53260474746854
1.1650000000000	0.53666098681222
1.1700000000000	0.54028655306270
1.1750000000000	0.54371667469853
1.1800000000000	0.54696744892829
1.1850000000000	0.55003905345233
1.1900000000000	0.55293124914338
1.1950000000000	0.55564415489316
1.2000000000000	0.55817753234560
1.2050000000000	0.56053156074835
1.2100000000000	0.56270636010882
1.2150000000000	0.56470175277009
1.2200000000000	0.56550241341207
1.2250000000000	0.56622344574737
1.2300000000000	0.56691765888171
1.2350000000000	0.56758517072459
1.2400000000000	0.56822598032920
1.2450000000000	0.56883996789026
1.2500000000000	0.56942725236961
1.2550000000000	0.56998783386629
1.2600000000000	0.57052159361487
1.2650000000000	0.57102859200708
1.2700000000000	0.57105833372029
1.2750000000000	0.57104224037324
1.2800000000000	0.57100236510157
1.2850000000000	0.57093876704736
1.2900000000000	0.57085138646318
1.2950000000000	0.57074022352620
1.3000000000000	0.57060533833849
1.3050000000000	0.57044667211355
1.3100000000000	0.57026422599124
1.3150000000000	0.57005800143376
1.3200000000000	0.56884653168727
1.3250000000000	0.56744718950820
1.3300000000000	0.56590485728115
1.3350000000000	0.56421947504639
1.3400000000000	0.56239122164394
1.3450000000000	0.56041997827709
1.3500000000000	0.55830586496190
1.3550000000000	0.55604876369952
1.3600000000000	0.55364855690477
1.3650000000000	0.55110554465070
1.3700000000000	0.54837022480027
1.3750000000000	0.54560046606848
1.3800000000000	0.54280126247722
1.3850000000000	0.53997261745382
1.3900000000000	0.53711438400416
1.3950000000000	0.53422662460720
1.4000000000000	0.53130937530962
1.4050000000000	0.52836318474950
1.4100000000000	0.52538828246831
1.4150000000000	0.52238493965636
1.4200000000000	0.53167654327958
1.4250000000000	0.54473361674098
1.4300000000000	0.56103219924945
1.4350000000000	0.58057340044694
1.4400000000000	0.60335656925825
1.4450000000000	0.62938178964485
1.4500000000000	0.65864772723917
1.4550000000000	0.69115555658558
1.4600000000000	0.72690722703284
1.4650000000000	0.76590134541030
1.4700000000000	0.81348500556673
1.4750000000000	0.85847072784138
1.4800000000000	0.90045009522682
1.4850000000000	0.93941761520869
1.4900000000000	0.97537057617267
1.4950000000000	1.0083109919137
1.5000000000000	1.0382413696190
1.5050000000000	1.0651622449457
1.5100000000000	1.0890759798253
1.5150000000000	1.1099879859294
1.5200000000000	0.00057007272517350
1.5250000000000	1.0282884880797
1.5300000000000	1.0012055116473
1.5350000000000	0.97081532153158
1.5400000000000	0.93710950381885
1.5450000000000	0.90008414049542
1.5500000000000	0.85973746060853
1.5550000000000	0.81606582196142
1.5600000000000	0.76906732160722
1.5650000000000	0.71874707656360
1.5700000000000	0.66511239009888
1.5750000000000	0.61615527750831
1.5800000000000	0.57911233835486
1.5850000000000	0.54529947990566
1.5900000000000	0.51471868959946
1.5950000000000	0.48737107812733
1.6000000000000	0.46325512833357
1.6050000000000	0.44236989165580
1.6100000000000	0.42471681250988
1.6150000000000	0.41029651352007
1.6200000000000	0.39910822940032
1.6250000000000	0.39559732035237
1.6300000000000	0.39886530596974
1.6350000000000	0.40211096118376
1.6400000000000	0.40533401006267
1.6450000000000	0.40853424704402
1.6500000000000	0.41171129427889
1.6550000000000	0.41486492564065
1.6600000000000	0.41799521218939
1.6650000000000	0.42110228036967
1.6700000000000	0.42418618972261
1.6750000000000	0.42712057916106
1.6800000000000	0.42978144325623
1.6850000000000	0.43230253726621
1.6900000000000	0.43468374097523
1.6950000000000	0.43692502388643
1.7000000000000	0.43902632600228
1.7050000000000	0.44098773662955
1.7100000000000	0.44280934536059
1.7150000000000	0.44449109305583
1.7200000000000	0.44603277183931
1.7250000000000	0.44706312785275
1.7300000000000	0.44754833394835
1.7350000000000	0.44801333691376
1.7400000000000	0.44845807600741
1.7450000000000	0.44888252056001
1.7500000000000	0.44928681898470
1.7550000000000	0.44967085174042
1.7600000000000	0.45003461876083
1.7650000000000	0.45037823945315
1.7700000000000	0.45070159506929
1.7750000000000	0.45084565968810
1.7800000000000	0.45076039487816
1.7850000000000	0.45065629557686
1.7900000000000	0.45053333142427
1.7950000000000	0.45039159155877
1.8000000000000	0.45023104619885
1.8050000000000	0.45005163605047
1.8100000000000	0.44985342131940
1.8150000000000	0.44963640289812
1.8200000000000	0.44940052236680
1.8250000000000	0.44878448041136
1.8300000000000	0.44759804536528
1.8350000000000	0.44628912447049
1.8400000000000	0.44485789604635
1.8450000000000	0.44330430033077
1.8500000000000	0.44162836731083
1.8550000000000	0.43982994850887
1.8600000000000	0.43790913422285
1.8650000000000	0.43586610452414
1.8700000000000	0.43370065243306
1.8750000000000	0.43137777586913
1.8800000000000	0.42895310563236
1.8850000000000	0.42649937651646
1.8900000000000	0.42401637930348
1.8950000000000	0.42150380632176
1.9000000000000	0.41896187962836
1.9050000000000	0.41639081710285
1.9100000000000	0.41379062646894
1.9150000000000	0.41116152546875
1.9200000000000	0.40850394492637
1.9250000000000	0.41028354239609
1.9300000000000	0.41991249904665
1.9350000000000	0.43227846194364
1.9400000000000	0.44738101205248
1.9450000000000	0.46522015673160
1.9500000000000	0.48579492088000
1.9550000000000	0.50910622877417
1.9600000000000	0.53515543505445
1.9650000000000	0.56394166437624
1.9700000000000	0.59546335498535
1.9750000000000	0.63563354310638
1.9800000000000	0.68251581435455
1.9850000000000	0.72676303129416
1.9900000000000	0.76836794048672
1.9950000000000	0.80733062237226
2.0000000000000	0.84365225446311
2.0050000000000	0.87733203655025
2.0100000000000	0.90837109033947
2.0150000000000	0.93677581390664
2.0200000000000	0.96254820864041
2.0250000000000	0.00049761296422577
2.0300000000000	0.00047692171969205
2.0350000000000	0.91533469176785
2.0400000000000	0.88753939440314
2.0450000000000	0.85692861782176
2.0500000000000	0.82349923623933
2.0550000000000	0.78724343267030
2.0600000000000	0.74816165675253
2.0650000000000	0.70624902982362
2.0700000000000	0.66151087255855
2.0750000000000	0.61394748316411
2.0800000000000	0.56357265358794
2.0850000000000	0.52901105623525
2.0900000000000	0.49879829074551
2.0950000000000	0.47129812258936
2.1000000000000	0.44651316701593
2.1050000000000	0.42444110175823
2.1100000000000	0.40508402836001
2.1150000000000	0.38844009993435
2.1200000000000	0.37451097372252
2.1250000000000	0.36329540389954
2.1300000000000	0.35479418715295
2.1350000000000	0.35659637235432
2.1400000000000	0.35928229192471
2.1450000000000	0.36195730972022
2.1500000000000	0.36462141903370
2.1550000000000	0.36727409631825
2.1600000000000	0.36991546049530
2.1650000000000	0.37254516750711
2.1700000000000	0.37516345080015
2.1750000000000	0.37777019499382
2.1800000000000	0.38036564876998
2.1850000000000	0.38271195481103
2.1900000000000	0.38491720318753
2.1950000000000	0.38700014482513
2.2000000000000	0.38896098759560
2.2050000000000	0.39079958200611
2.2100000000000	0.39251604703944
2.2150000000000	0.39411020390338
2.2200000000000	0.39558226147890
2.2250000000000	0.39693207125767
2.2300000000000	0.39815975318870
2.2350000000000	0.39860120983765
2.2400000000000	0.39895272477240
2.2450000000000	0.39928630066630
2.2500000000000	0.39960202605800
2.2550000000000	0.39989984070657
2.2600000000000	0.40017971440389
2.2650000000000	0.40044173638072
2.2700000000000	0.40068584708487
2.2750000000000	0.40091207659904
2.2800000000000	0.40112036582632
2.2850000000000	0.40101081187325
2.2900000000000	0.40085369407867
2.2950000000000	0.40067941039536
2.3000000000000	0.40048799021599
2.3050000000000	0.40027940361409
2.3100000000000	0.40005374015859
2.3150000000000	0.39981088108909
2.3200000000000	0.39955091654936
2.3250000000000	0.39927381776319
2.3300000000000	0.39897955624436
2.3350000000000	0.39793599390069
2.3400000000000	0.39670712127016
2.3450000000000	0.39536246800257
2.3500000000000	0.39390224240973
2.3550000000000	0.39232623590311
2.3600000000000	0.39063465746559
2.3650000000000	0.38882726939211
2.3700000000000	0.38690434097304
2.3750000000000	0.38486560542606
2.3800000000000	0.38271124338454
2.3850000000000	0.38040164589633
2.3900000000000	0.37805774878073
2.3950000000000	0.37568772216926
2.4000000000000	0.37329124372832
2.4050000000000	0.37086855077493
2.4100000000000	0.36841937008760
2.4150000000000	0.36594417248470
2.4200000000000	0.36344292418465
2.4250000000000	0.36091616297490
2.4300000000000	0.35836407803606
2.4350000000000	0.36535933684453
2.4400000000000	0.37578271470078
2.4450000000000	0.38878309396814
2.4500000000000	0.40436177194181
2.4550000000000	0.42251733970942
2.4600000000000	0.44325157378090
2.4650000000000	0.46656263153401
2.4700000000000	0.49245276193851
2.4750000000000	0.52091968500935
2.4800000000000	0.55196615414230
2.4850000000000	0.59815454257241
2.4900000000000	0.64335644194668
2.4950000000000	0.68605349349438
2.5000000000000	0.72624582784974
2.5050000000000	0.76393013653834
2.5100000000000	0.79910543810646
2.5150000000000	0.83177696505569
2.5200000000000	0.86194490377841
2.5250000000000	0.88961641756569
2.5300000000000	0.91479414765760
2.5350000000000	0.00046719730567511
2.5400000000000	0.90765075688689
2.5450000000000	0.88173957944075
2.5500000000000	0.85333563038865
2.5550000000000	0.82243102428608
2.5600000000000	0.78902474439681
2.5650000000000	0.75311080576433
2.5700000000000	0.71469104512690
2.5750000000000	0.67376151264914
2.5800000000000	0.63032825841882
2.5850000000000	0.58439178536361
2.5900000000000	0.54257206487536
2.5950000000000	0.51228353129166
2.6000000000000	0.48457448499267
2.6050000000000	0.45944217106093
2.6100000000000	0.43688895865972
2.6150000000000	0.41691251110082
2.6200000000000	0.39951470482123
2.6250000000000	0.38469379987381
2.6300000000000	0.37245058888675
2.6350000000000	0.36278554481370
2.6400000000000	0.35911699686756
2.6450000000000	0.36166157345844
2.6500000000000	0.36418098811827
2.6550000000000	0.36667454467216
2.6600000000000	0.36914218053492
2.6650000000000	0.37158350966751
2.6700000000000	0.37399856439890
2.6750000000000	0.37638716653493
2.6800000000000	0.37874958020166
2.6850000000000	0.38108567479554
2.6900000000000	0.38335660657206
2.6950000000000	0.38547690668754
2.7000000000000	0.38748163933679
2.7050000000000	0.38937059419873
2.7100000000000	0.39114394875834
2.7150000000000	0.39280152323806
2.7200000000000	0.39434355544584
2.7250000000000	0.39576977689448
2.7300000000000	0.39708036646854
2.7350000000000	0.39827526496456
2.7400000000000	0.39906782833666
2.7450000000000	0.39935702461553
2.7500000000000	0.39962911734920
2.7550000000000	0.39988407550470
2.7600000000000	0.40012183853648
2.7650000000000	0.40034252500175
2.7700000000000	0.40054607493141
2.7750000000000	0.40073239884073
2.7800000000000	0.40090161614716
2.7850000000000	0.40105375714649
2.7900000000000	0.40106099925325
2.7950000000000	0.40084740548774
2.8000000000000	0.40061596066950
2.8050000000000	0.40036654514826
2.8100000000000	0.40009930772219
2.8150000000000	0.39981412919670
2.8200000000000	0.39951106942004
2.8250000000000	0.39919009906334
2.8300000000000	0.39885121883088
2.8350000000000	0.39849448926405
2.8400000000000	0.39781157090029
2.8450000000000	0.39654791826501
2.8500000000000	0.39516222694722
2.8550000000000	0.39365422805545
2.8600000000000	0.39202412977251
2.8650000000000	0.39027175309069
2.8700000000000	0.38839727687457
2.8750000000000	0.38640052261089
2.8800000000000	0.38428152065972
2.8850000000000	0.38204045065805
2.8900000000000	0.37960375014440
2.8950000000000	0.37700503321151
2.9000000000000	0.37439483206934
2.9050000000000	0.37177327482822
2.9100000000000	0.36914004971032
2.9150000000000	0.36649545047735
2.9200000000000	0.36383930605802
2.9250000000000	0.36117208589860
2.9300000000000	0.35849371068664
2.9350000000000	0.35580474731107
2.9400000000000	0.35701193965073
2.9450000000000	0.36631067733235
2.9500000000000	0.37832418963185
2.9550000000000	0.39305111809481
2.9600000000000	0.41049292226581
2.9650000000000	0.43064780104335
2.9700000000000	0.45351775510307
2.9750000000000	0.47910050814245
2.9800000000000	0.50739850487667
2.9850000000000	0.53840913242801
2.9900000000000	0.57867287179706
2.9950000000000	0.62822198238425
3.0000000000000	0.67495610770326
3.0050000000000	0.71886534342702
3.0100000000000	0.75994433160417
3.0150000000000	0.79819645357772
3.0200000000000	0.83361961327516
3.0250000000000	0.86622094267993
3.0300000000000	0.89600231989381
3.0350000000000	0.92297288076136
3.0400000000000	0.00048118652642011
3.0450000000000	0.00050703686889775
3.0500000000000	0.95524445090484
3.0550000000000	0.92869781317772
3.0600000000000	0.89952002253629
3.0650000000000	0.86770383337201
3.0700000000000	0.83324929820899
3.0750000000000	0.79615076068747
3.0800000000000	0.75641122619153
3.0850000000000	0.71402766043908
3.0900000000000	0.66900725225543
3.0950000000000	0.62135195065335
3.1000000000000	0.58591266473816
3.1050000000000	0.55519412976506
3.1100000000000	0.52721388621300
3.1150000000000	0.50196920309162
3.1200000000000	0.47946241704570
3.1250000000000	0.45969122273041
3.1300000000000	0.44265666833846
3.1350000000000	0.42835937941748
3.1400000000000	0.41679786923576
3.1450000000000	0.40797328479304
3.1500000000000	0.40928823879559
3.1550000000000	0.41193737143620
3.1600000000000	0.41455805441937
3.1650000000000	0.41714967630125
3.1700000000000	0.41971228476940
3.1750000000000	0.42224545117094
3.1800000000000	0.42474937039528
3.1850000000000	0.42722375553848
3.1900000000000	0.42966899772760
3.1950000000000	0.43208503138868
3.2000000000000	0.43434992089105
3.2050000000000	0.43647940340268
3.2100000000000	0.43848661201216
3.2150000000000	0.44037130677780
3.2200000000000	0.44213375477120
3.2250000000000	0.44377371678896
3.2300000000000	0.44529140101686
3.2350000000000	0.44668662855721
3.2400000000000	0.44795954867895
3.2450000000000	0.44910998316100
3.2500000000000	0.44947183753012
3.2550000000000	0.44970214597891
3.2600000000000	0.44991365154357
3.2650000000000	0.45010632332294
3.2700000000000	0.45028016051038
3.2750000000000	0.45043522219492
3.2800000000000	0.45057144854654
3.2850000000000	0.45068880982722
3.2900000000000	0.45078742559985
3.2950000000000	0.45086717729774
3.3000000000000	0.45060864141291
3.3050000000000	0.45027932554354
3.3100000000000	0.44992977423746
3.3150000000000	0.44956001691309
3.3200000000000	0.44917008325242
3.3250000000000	0.44875982438806
3.3300000000000	0.44832938974165
3.3350000000000	0.44787872038585
3.3400000000000	0.44740784706885
3.3450000000000	0.44691668160065
3.3500000000000	0.44559408002531
3.3550000000000	0.44401112570716
3.3600000000000	0.44228840025469
3.3650000000000	0.44042563478687
3.3700000000000	0.43842309714140
3.3750000000000	0.43628057859994
3.3800000000000	0.43399816875486
3.3850000000000	0.43157595749356
3.3900000000000	0.42901373698513
3.3950000000000	0.42631174674861
3.4000000000000	0.42328190031854
3.4050000000000	0.42019134037778
3.4100000000000	0.41707739943485
3.4150000000000	0.41394028018352
3.4200000000000	0.41077964246884
3.4250000000000	0.40759588795614
3.4300000000000	0.40438885222814
3.4350000000000	0.40115914954814
3.4400000000000	0.39790677611050
3.4450000000000	0.39463251470927
3.4500000000000	0.40206188213724
3.4550000000000	0.41420034807971
3.4600000000000	0.42957158270508
3.4650000000000	0.44817400917679
3.4700000000000	0.47000931233113
3.4750000000000	0.49507525498225
3.4800000000000	0.52337437545463
3.4850000000000	0.55490381781211
3.4900000000000	0.58966676892244
3.4950000000000	0.62765975500867
3.5000000000000	0.68122483456932
3.5050000000000	0.73388617231134
3.5100000000000	0.78322807116942
3.5150000000000	0.82924936762964
3.5200000000000	0.87194344974846
3.5250000000000	0.91131483449242
3.5300000000000	0.94736201114729
3.5350000000000	0.98009290023468
3.5400000000000	1.0095101432503
3.5450000000000	1.0356237287289
3.5500000000000	0.00058108250249623
3.5550000000000	1.1041515939561
3.5600000000000	1.0823576115686
3.5650000000000	1.0575594092493
3.5700000000000	1.0297552965766
3.5750000000000	0.99893984459733
3.5800000000000	0.96511393549689
3.5850000000000	0.92827341461938
3.5900000000000	0.88842213026762
3.5950000000000	0.84555796066356
3.6000000000000	0.79968868874187
3.6050000000000	0.75410011281178
3.6100000000000	0.71606107829316
3.6150000000000	0.68126255630572
3.6200000000000	0.64970772667170
3.6250000000000	0.62139362617889
3.6300000000000	0.59632158473625
3.6350000000000	0.57449258184986
3.6400000000000	0.55590439282037
3.6450000000000	0.54055874889991
3.6500000000000	0.52845413264255
3.6550000000000	0.52327069183549
3.6600000000000	0.52626583458547
3.6650000000000	0.52923233425031
3.6700000000000	0.53217012852156
3.6750000000000	0.53507854016786
3.6800000000000	0.53795776412614
3.6850000000000	0.54080725544170
3.6900000000000	0.54362733604470
3.6950000000000	0.54641770221196
3.7000000000000	0.54917885277523
3.7050000000000	0.55186800051908
3.7100000000000	0.55436905347835
3.7150000000000	0.55672706191315
3.7200000000000	0.55894220271235
3.7250000000000	0.56101429556149
3.7300000000000	0.56294357778835
3.7350000000000	0.56472975067970
3.7400000000000	0.56637311196052
3.7450000000000	0.56787336369404
3.7500000000000	0.56923080436994
3.7550000000000	0.57012106044344
3.7600000000000	0.57032031255108
3.7650000000000	0.57049572615513
3.7700000000000	0.57064747870262
3.7750000000000	0.57077539033441
3.7800000000000	0.57087951993131
3.7850000000000	0.57095992669477
3.7900000000000	0.57101655093704
3.7950000000000	0.57104945249956
3.8000000000000	0.57105851272965
3.8050000000000	0.57088238125876
3.8100000000000	0.57036751548727
3.8150000000000	0.56982576888319
3.8200000000000	0.56925743878341
3.8250000000000	0.56866228642671
3.8300000000000	0.56804037142035
3.8350000000000	0.56739175371869
3.8400000000000	0.56671637441589
3.8450000000000	0.56601423456240
3.8500000000000	0.56528539516698
3.8550000000000	0.56413377734421
3.8600000000000	0.56208569528316
3.8650000000000	0.55985814654066
3.8700000000000	0.55745136848384
3.8750000000000	0.55486518160709
3.8800000000000	0.55209952598045
3.8850000000000	0.54915475927986
3.8900000000000	0.54603040509959
3.8950000000000	0.54272688149827
3.9000000000000	0.53924395129331
3.9050000000000	0.53547204553315
3.9100000000000	0.53140605137649
3.9150000000000	0.52730682975559
3.9200000000000	0.52317371000366
3.9250000000000	0.51900708981714
3.9300000000000	0.51480647290174
3.9350000000000	0.51057256002528
3.9400000000000	0.50630510848736
3.9450000000000	0.50200514312783
3.9500000000000	0.49767260818981
3.9550000000000	0.49853496713060
3.9600000000000	0.51237859322480
3.9650000000000	0.53049288124584
3.9700000000000	0.55287905610037
3.9750000000000	0.57953476491831
3.9800000000000	0.61046241856855
3.9850000000000	0.64565898570493
3.9900000000000	0.68512789417713
3.9950000000000	0.72886547912038
4.0000000000000	0.77687592386570
4.0050000000000	0.83086705251843
4.0100000000000	0.88683421387616
4.0150000000000	0.93869430745510
4.0200000000000	0.98645003051174
4.0250000000000	1.0300926824896
4.0300000000000	1.0696207282480
4.0350000000000	1.1050314064849
4.0400000000000	1.1363338297454
4.0450000000000	1.1635277845413
4.0500000000000	1.1866180887750
4.0550000000000	0.00072956312222043
4.0600000000000	0.00082637273335697
4.0650000000000	1.2736008338313
4.0700000000000	1.2603724750289
4.0750000000000	1.2447689180164
4.0800000000000	1.2267867218767
4.0850000000000	1.2064262004971
4.0900000000000	1.1836871421135
4.0950000000000	1.1585720481663
4.1000000000000	1.1310766289515
4.1050000000000	1.1012036816734
4.1100000000000	1.0689548154121
4.1150000000000	1.0265724841457
4.1200000000000	0.98495621086477
4.1250000000000	0.94633022236622
4.1300000000000	0.91069448843464
4.1350000000000	0.87804897770443
4.1400000000000	0.84839622357885
4.1450000000000	0.82173059916653
4.1500000000000	0.79805489128880
4.1550000000000	0.77736892061798
4.1600000000000	0.75967449332853
4.1650000000000	0.75830752056074
4.1700000000000	0.76029377456149
4.1750000000000	0.76239379553390
4.1800000000000	0.76460702441024
4.1850000000000	0.76693377952633
4.1900000000000	0.76937346734946
4.1950000000000	0.77192601173962
4.2000000000000	0.77459137567778
4.2050000000000	0.77736997674281
4.2100000000000	0.78026185095478
4.2150000000000	0.78342907210015
4.2200000000000	0.78647615631902
4.2250000000000	0.78934068245708
4.2300000000000	0.79202222973513
4.2350000000000	0.79452073575098
4.2400000000000	0.79683607923072
4.2450000000000	0.79896873566424
4.2500000000000	0.80091834677948
4.2550000000000	0.80268509143888
4.2600000000000	0.80426873195669
4.2650000000000	0.80468560052719
4.2700000000000	0.80482983883537
4.2750000000000	0.80493378734034
4.2800000000000	0.80499738507944
4.2850000000000	0.80502069068125
4.2900000000000	0.80500370355119
4.2950000000000	0.80494660228945
4.3000000000000	0.80484896983077
4.3050000000000	0.80471116435127
4.3100000000000	0.80453306757171
4.3150000000000	0.80367863314982
4.3200000000000	0.80263465687586
4.3250000000000	0.80154258063102
4.3300000000000	0.80040210552284
4.3350000000000	0.79921323121364
4.3400000000000	0.79797595790087
4.3450000000000	0.79669070355370
4.3500000000000	0.79535693301102
4.3550000000000	0.79397488652120
4.3600000000000	0.79254456646887
4.3650000000000	0.78965331818876
4.3700000000000	0.78620422850814
4.3750000000000	0.78249335787163
4.3800000000000	0.77852052651840
4.3850000000000	0.77428579366679
4.3900000000000	0.76978963634130
4.3950000000000	0.76503116124982
4.4000000000000	0.76001072740829
4.4050000000000	0.75472845604846
4.4100000000000	0.74918488629494
4.4150000000000	0.74335761896705
4.4200000000000	0.73763253198249
4.4250000000000	0.73205111405437
4.4300000000000	0.72661359412910
4.4350000000000	0.72131883148043
4.4400000000000	0.71616742198997
4.4450000000000	0.71115985724488
4.4500000000000	0.70629688845625
4.4550000000000	0.70157840030160
4.4600000000000	0.69700591981280
4.4650000000000	0.71678951505755
4.4700000000000	0.74548109552789
4.4750000000000	0.77802145129708
4.4800000000000	0.81440791442071
4.4850000000000	0.85464026906974
4.4900000000000	0.89871419766108
4.4950000000000	0.94663791166731
4.5000000000000	0.99840729673427
4.5050000000000	1.0540224821238
4.5100000000000	1.1134832501743
4.5150000000000	1.1546993986981
4.5200000000000	1.1888228987801
4.5250000000000	1.2201704366326
4.5300000000000	1.2487410100454
4.5350000000000	1.2745316603038
4.5400000000000	1.2975471881140
4.5450000000000	1.3177852116305
4.5500000000000	1.3352457970866
4.5550000000000	1.3499288223262
4.5600000000000	1.3618377866111
4.5650000000000	0.0011762533745023
4.5700000000000	1.4355218480594
4.5750000000000	1.4299539230577
4.5800000000000	1.4239027820083
4.5850000000000	1.4173693131356
4.5900000000000	1.4103531144361
4.5950000000000	1.4028551166173
4.6000000000000	1.3948736496533
4.6050000000000	1.3864098077731
4.6100000000000	1.3774633970895
4.6150000000000	1.3680353206525
4.6200000000000	1.3560048431421
4.6250000000000	1.3385051988820
4.6300000000000	1.3206518076512
4.6350000000000	1.3024447448338
4.6400000000000	1.2838856493350
4.6450000000000	1.2649711679790
4.6500000000000	1.2457027317194
4.6550000000000	1.2260807156048
4.6600000000000	1.2061068243703
4.6650000000000	1.1857772991297
4.6700000000000	1.1671527449106
4.6750000000000	1.1540612146864
4.6800000000000	1.1421031555465
4.6850000000000	1.1312760526861
4.6900000000000	1.1215813309821
4.6950000000000	1.1130189908902
4.7000000000000	1.1055895160604
4.7050000000000	1.0992917277512
4.7100000000000	1.0941261227719
4.7150000000000	1.0900930853260
4.7200000000000	1.0887443191999
4.7250000000000	1.0914382200903
4.7300000000000	1.0940251916059
4.7350000000000	1.0965054256631
4.7400000000000	1.0988784089106
4.7450000000000	1.1011447107253
4.7500000000000	1.1033038373083
4.7550000000000	1.1053560197089
4.7600000000000	1.1073012600506
4.7650000000000	1.1091394506563
4.7700000000000	1.1106427965061
4.7750000000000	1.1114980000653
4.7800000000000	1.1122522357426
4.7850000000000	1.1129052639038
4.7900000000000	1.1134574413916
4.7950000000000	1.1139084102215
4.8000000000000	1.1142585280917
4.8050000000000	1.1145075570800
4.8100000000000	1.1146554981091
4.8150000000000	1.1147024717374
4.8200000000000	1.1141541119362
4.8250000000000	1.1122975390900
4.8300000000000	1.1103017340697
4.8350000000000	1.1081665755643
4.8400000000000	1.1058921813994
4.8450000000000	1.1034789085437
4.8500000000000	1.1009260418128
4.8550000000000	1.0982339396453
4.8600000000000	1.0954026036005
4.8650000000000	1.0924325128337
4.8700000000000	1.0888574449166
4.8750000000000	1.0838346119360
4.8800000000000	1.0783711774774
4.8850000000000	1.0724669915554
4.8900000000000	1.0661228846332
4.8950000000000	1.0593373304755
4.9000000000000	1.0521112154666
4.9050000000000	1.0444446210943
4.9100000000000	1.0363382557917
4.9150000000000	1.0277909533269
4.9200000000000	1.0217729795498
4.9250000000000	1.0246506872376
4.9300000000000	1.0305335624247
4.9350000000000	1.0394228802780
4.9400000000000	1.0513179114866
4.9450000000000	1.0662187859240
4.9500000000000	1.0841232756940
4.9550000000000	1.1050349018927
4.9600000000000	1.1289519665662
4.9650000000000	1.1558745845251
4.9700000000000	1.1868639539559
4.9750000000000	1.2203697292062
4.9800000000000	1.2521881302025
4.9850000000000	1.2823188748970
4.9900000000000	1.3107597851367
4.9950000000000	1.3375158448854
5.0000000000000	1.3625842978021
5.0050000000000	1.3859652558710
5.0100000000000	1.4076589568575
5.0150000000000	1.4276630219322
5.0200000000000	1.4436632770727
5.0250000000000	1.4532631835846
5.0300000000000	1.4624637564387
5.0350000000000	1.4712639015988
5.0400000000000	1.4796656616988
5.0450000000000	1.4876676580743
5.0500000000000	1.4952700964128
5.0550000000000	1.5024720239376
5.0600000000000	1.5092752624196
5.0650000000000	1.5156788047143
5.0700000000000	0.0019201886869086
5.0750000000000	0.0022196678327031
5.0800000000000	0.0025191761176030
5.0850000000000	0.0028186855922990
5.0900000000000	0.0031181962511829
5.0950000000000	0.0034176789870983
5.1000000000000	0.0037171915400471


==> figures/results/lam_inductor_scenario_a/b_field_along_z_scenario_a_50Hz_80ms.txt <==
Z   B
-0.010000000000000	0.0014201860793242
-0.0050000000000000	0.0011154629231687
-1.7347234759768e-18	1.2680801967962
0.0050000000000000	1.2679186753247
0.010000000000000	1.2677569158466
0.015000000000000	1.2675952758710
0.020000000000000	1.2674338745745
0.025000000000000	1.2672725927140
0.030000000000000	1.2671113110479
0.035000000000000	1.2669502679623
0.040000000000000	1.2667892250095
0.045000000000000	1.2666284205774
0.050000000000000	1.2664676162182
0.055000000000000	1.2663070503213
0.060000000000000	1.2661464844423
0.065000000000000	1.2659861569722
0.070000000000000	1.2658257102574
0.075000000000000	1.2656655018996
0.080000000000000	1.2655056510856
0.085000000000000	1.2653455617447
0.090000000000000	1.2651858299006
0.095000000000000	1.2650260979028
0.10000000000000	1.2648664849413
0.10500000000000	1.2647069909948
0.11000000000000	1.2645476160442
0.11500000000000	1.2643883600700
0.12000000000000	1.2642292230559
0.12500000000000	1.2640703241937
0.13000000000000	1.2639113058392
0.13500000000000	1.2637525256050
0.14000000000000	1.2635938642667
0.14500000000000	1.2634353218118
0.15000000000000	1.2632768982270
0.15500000000000	1.2631185935000
0.16000000000000	1.2629602884101
0.16500000000000	1.2628022213662
0.17000000000000	1.2626442731491
0.17500000000000	1.2624864437498
0.18000000000000	1.2623287331604
0.18500000000000	1.2621710221649
0.19000000000000	1.2620135491753
0.19500000000000	1.2618561949769
0.20000000000000	1.2616988403557
0.20500000000000	1.2615416045173
0.21000000000000	1.2613846066678
0.21500000000000	1.2612276083867
0.22000000000000	1.2610709673003
0.22500000000000	1.2609140873618
0.23000000000000	1.2607575646178
0.23500000000000	1.2606010414417
0.24000000000000	1.2604446370450
0.24500000000000	1.2602884706393
0.25000000000000	1.2601323038098
0.25500000000000	1.2599763749796
0.26000000000000	1.2598203265262
0.26500000000000	1.2596646352931
0.27000000000000	1.2595089436588
0.27500000000000	1.2593533708406
0.28000000000000	1.2591980360564
0.28500000000000	1.2590425816885
0.29000000000000	1.2588873653738
0.29500000000000	1.2587322679147
0.30000000000000	1.2585772893232
0.30500000000000	1.2584225488220
0.31000000000000	1.2582676887955
0.31500000000000	1.2581130668868
0.32000000000000	1.2579585639017
0.32500000000000	1.2578041798574
0.33000000000000	1.2576497955598
0.33500000000000	1.2574956494461
0.34000000000000	1.2573416223256
0.34500000000000	1.2571877142188
0.35000000000000	1.2570338059349
0.35500000000000	1.2568801359146
0.36000000000000	1.2567264657612
0.36500000000000	1.2565730339171
0.37000000000000	1.2564197211949
0.37500000000000	1.2562665276199
0.38000000000000	1.2561132147991
0.38500000000000	1.2559602595957
0.39000000000000	1.2558074236192
0.39500000000000	1.2556545876863
0.40000000000000	1.2555018710361
0.40500000000000	1.2553493929073
0.41000000000000	1.2551969149126
0.41500000000000	1.2550446755003
0.42000000000000	1.2548924362847
0.42500000000000	1.2547403165081
0.43000000000000	1.2545884354144
0.43500000000000	1.2544365546181
0.44000000000000	1.2542846741555
0.44500000000000	1.2541330324816
0.45000000000000	1.2539816296342
0.45500000000000	1.2538302272314
0.46000000000000	1.2536789445223
0.46500000000000	1.2535279007557
0.47000000000000	1.2533767383450
0.47500000000000	1.2532258149585
0.48000000000000	1.2530748922204
0.48500000000000	1.2529243278019
0.49000000000000	1.2527737641191
0.49500000000000	1.2526232012167
0.50000000000000	1.2524728775591
0.50500000000000	0.00059694948043329
0.51000000000000	0.92270944767105
0.51500000000000	0.92238355552323
0.52000000000000	0.92205837901560
0.52500000000000	0.92173391806708
0.53000000000000	0.92141029180795
0.53500000000000	0.92108738095918
0.54000000000000	0.92076518544579
0.54500000000000	0.92044370519685
0.55000000000000	0.92012311895750
0.55500000000000	0.91980318823991
0.56000000000000	0.91948403219343
0.56500000000000	0.91916565075265
0.57000000000000	0.91884798425170
0.57500000000000	0.91853109223422
0.58000000000000	0.91821491504299
0.58500000000000	0.91789951222538
0.59000000000000	0.91758482412386
0.59500000000000	0.91727091029147
0.60000000000000	0.91695777067742
0.60500000000000	0.91664534563392
0.61000000000000	0.91633369471851
0.61500000000000	0.91602281788597
0.62000000000000	0.91571265549471
0.62500000000000	0.91540320750340
0.63000000000000	0.91509459308426
0.63500000000000	0.91478669299319
0.64000000000000	0.91447950719495
0.64500000000000	0.91417309526687
0.65000000000000	0.91386745717794
0.65500000000000	0.91356259290010
0.66000000000000	0.91325838320144
0.66500000000000	0.91295500687191
0.67000000000000	0.91265234468093
0.67500000000000	0.91235039661014
0.68000000000000	0.91204922224627
0.68500000000000	0.91174882157629
0.69000000000000	0.91144919458644
0.69500000000000	0.91115022205690
0.70000000000000	0.91085208279281
0.70500000000000	0.91055465757881
0.71000000000000	0.91025806561943
0.71500000000000	0.90996218770310
0.72000000000000	0.90966702382949
0.72500000000000	0.90937263360494
0.73000000000000	0.90907895742851
0.73500000000000	0.90878599530630
0.74000000000000	0.90849386645598
0.74500000000000	0.90820245167725
0.75000000000000	0.90791175098300
0.75500000000000	0.90762182399208
0.76000000000000	0.90733273032527
0.76500000000000	0.90704429118872
0.77000000000000	0.90675662580989
0.77500000000000	0.90646973421202
0.78000000000000	0.90618361642230
0.78500000000000	0.90589815325508
0.79000000000000	0.90561352355435
0.79500000000000	0.90532954853803
0.80000000000000	0.90504640705283
0.80500000000000	0.90476403953168
0.81000000000000	0.90448232679906
0.81500000000000	0.90420138810578
0.82000000000000	0.90392122349335
0.82500000000000	0.90364183300850
0.83000000000000	0.90336315708795
0.83500000000000	0.90308531499160
0.84000000000000	0.90280812795563
0.84500000000000	0.90253171524193
0.85000000000000	0.90225601730343
0.85500000000000	0.90198115340078
0.86000000000000	0.90170694478192
0.86500000000000	0.90143357032449
0.87000000000000	0.90116091087739
0.87500000000000	0.90088902611309
0.88000000000000	0.90061779689029
0.88500000000000	0.90034746169737
0.89000000000000	0.90007778219038
0.89500000000000	0.89980893725207
0.90000000000000	0.89954068854316
0.90500000000000	0.89927339377258
0.91000000000000	0.89900669538805
0.91500000000000	0.89874083189356
0.92000000000000	0.89847568416521
0.92500000000000	0.89821125229026
0.93000000000000	0.89794759596518
0.93500000000000	0.89768471527699
0.94000000000000	0.89742261032215
0.94500000000000	0.89716122159207
0.95000000000000	0.89690060879181
0.95500000000000	0.89664071241316
0.96000000000000	0.89638159216563
0.96500000000000	0.89612324815426
0.97000000000000	0.89586550167233
0.97500000000000	0.89560865085376
0.98000000000000	0.89535251699356
0.98500000000000	0.89509715981167
0.99000000000000	0.89484257942496
0.99500000000000	0.89458877595006
1.0000000000000	0.89433557069454
1.0050000000000	0.89408320219977
1.0100000000000	0.00042711477012758
1.0150000000000	0.00033801825973337
1.0200000000000	0.65132848897213
1.0250000000000	0.65112798728336
1.0300000000000	0.65092826088926
1.0350000000000	0.65072919053801
1.0400000000000	0.65053077618535
1.0450000000000	0.65033307739384
1.0500000000000	0.65013615372674
1.0550000000000	0.64993994553824
1.0600000000000	0.64974445279105
1.0650000000000	0.64954961584133
1.0700000000000	0.64935549425642
1.0750000000000	0.64916214760449
1.0800000000000	0.64896945664130
1.0850000000000	0.64877754054269
1.0900000000000	0.64858628006561
1.0950000000000	0.64839567517755
1.1000000000000	0.64820590466188
1.1050000000000	0.64801678967498
1.1100000000000	0.64782838979207
1.1150000000000	0.64764070498476
1.1200000000000	0.64745373522625
1.1250000000000	0.64726748049151
1.1300000000000	0.64708188115034
1.1350000000000	0.64689705638761
1.1400000000000	0.64671294657651
1.1450000000000	0.64652955169563
1.1500000000000	0.64634681211919
1.1550000000000	0.64616478743182
1.1600000000000	0.64598353721986
1.1650000000000	0.64580288265220
1.1700000000000	0.64562306213041
1.1750000000000	0.64544395642954
1.1800000000000	0.64526550593087
1.1850000000000	0.64508771062135
1.1900000000000	0.64491074930212
1.1950000000000	0.64473444314805
1.2000000000000	0.64455879214903
1.2050000000000	0.64438391550507
1.2100000000000	0.64420975360382
1.2150000000000	0.64403624683350
1.2200000000000	0.64386351439719
1.2250000000000	0.64369149668569
1.2300000000000	0.64352013409047
1.2350000000000	0.64334954581815
1.2400000000000	0.64317967226235
1.2450000000000	0.64301039421335
1.2500000000000	0.64284195009008
1.2550000000000	0.64267422068484
1.2600000000000	0.64250708679121
1.2650000000000	0.64234078683121
1.2700000000000	0.64217508239124
1.2750000000000	0.64201015229096
1.2800000000000	0.64184593693308
1.2850000000000	0.64168249593020
1.2900000000000	0.64151959087252
1.2950000000000	0.64135751979367
1.3000000000000	0.64119616349620
1.3050000000000	0.64103546238748
1.3100000000000	0.64087553568998
1.3150000000000	0.64071626420930
1.3200000000000	0.64055776717053
1.3250000000000	0.64039992538157
1.3300000000000	0.64024279846452
1.3350000000000	0.64008638643792
1.3400000000000	0.63993074892695
1.3450000000000	0.63977570713928
1.3500000000000	0.63962149951550
1.3550000000000	0.63946794726429
1.3600000000000	0.63931516962014
1.3650000000000	0.63916298779524
1.3700000000000	0.63901152102494
1.3750000000000	0.63886082894120
1.3800000000000	0.63871085196875
1.3850000000000	0.63856159013831
1.3900000000000	0.63841304348038
1.3950000000000	0.63826515242203
1.4000000000000	0.63811797660175
1.4050000000000	0.63797157565926
1.4100000000000	0.63782577081568
1.4150000000000	0.63768080052562
1.4200000000000	0.63753648601357
1.4250000000000	0.63739288692364
1.4300000000000	0.63725006289991
1.4350000000000	0.63710783516913
1.4400000000000	0.63696632298337
1.4450000000000	0.63682564559532
1.4500000000000	0.63668568384065
1.4550000000000	0.63654631855523
1.4600000000000	0.63640766899464
1.4650000000000	0.63626979481186
1.4700000000000	0.63613257684697
1.4750000000000	0.63599613435895
1.4800000000000	0.63586034818943
1.4850000000000	0.63572527799580
1.4900000000000	0.63559104304105
1.4950000000000	0.63545734535627
1.5000000000000	0.63532448302026
1.5050000000000	0.63519221767154
1.5100000000000	0.63506078778674
1.5150000000000	0.63492995500624
1.5200000000000	0.00028420476692920
1.5250000000000	0.51266627075124
1.5300000000000	0.51257007131377
1.5350000000000	0.51247440864535
1.5400000000000	0.51237922311596
1.5450000000000	0.51228457430511
1.5500000000000	0.51219040258358
1.5550000000000	0.51209676753227
1.5600000000000	0.51200354991879
1.5650000000000	0.51191092853412
1.5700000000000	0.51181872454212
1.5750000000000	0.51172705713023
1.5800000000000	0.51163598588217
1.5850000000000	0.51154527235914
1.5900000000000	0.51145515495948
1.5950000000000	0.51136551445419
1.6000000000000	0.51127641042940
1.6050000000000	0.51118766405312
1.6100000000000	0.51109957333059
1.6150000000000	0.51101189982581
1.6200000000000	0.51092476273175
1.6250000000000	0.51083816203259
1.6300000000000	0.51075197850339
1.6350000000000	0.51066639094290
1.6400000000000	0.51058122052312
1.6450000000000	0.51049658643974
1.6500000000000	0.51041248867939
1.6550000000000	0.51032880801998
1.6600000000000	0.51024572326349
1.6650000000000	0.51016305558477
1.6700000000000	0.51008092418198
1.6750000000000	0.50999932904457
1.6800000000000	0.50991815095370
1.6850000000000	0.50983756871420
1.6900000000000	0.50975740350334
1.6950000000000	0.50967777452238
1.7000000000000	0.50959868176368
1.7050000000000	0.50952006561586
1.7100000000000	0.50944192607269
1.7150000000000	0.50936432273287
1.7200000000000	0.50928719598653
1.7250000000000	0.50921060543375
1.7300000000000	0.50913443186133
1.7350000000000	0.50905885407963
1.7400000000000	0.50898369327183
1.7450000000000	0.50890912824956
1.7500000000000	0.50883498019726
1.7550000000000	0.50876136832295
1.7600000000000	0.50868829262610
1.7650000000000	0.50861569350212
1.7700000000000	0.50854357095154
1.7750000000000	0.50847192497554
1.7800000000000	0.50840087478526
1.7850000000000	0.50833024156902
1.7900000000000	0.50826008493431
1.7950000000000	0.50819052409398
1.8000000000000	0.50812143984292
1.8050000000000	0.50805283218577
1.8100000000000	0.50798476073218
1.8150000000000	0.50791716588351
1.8200000000000	0.50785004764619
1.8250000000000	0.50778346563201
1.8300000000000	0.50771736024375
1.8350000000000	0.50765179109400
1.8400000000000	0.50758663898249
1.8450000000000	0.50752208273263
1.8500000000000	0.50745800314486
1.8550000000000	0.50739440022944
1.8600000000000	0.50733133360242
1.8650000000000	0.50726868406634
1.8700000000000	0.50720669005182
1.8750000000000	0.50714505354830
1.8800000000000	0.50708395338334
1.8850000000000	0.50702338957125
1.8900000000000	0.50696330252176
1.8950000000000	0.50690375185443
1.9000000000000	0.50684461837602
1.9050000000000	0.50678608091717
1.9100000000000	0.50672802028520
1.9150000000000	0.50667043649746
1.9200000000000	0.50661332957236
1.9250000000000	0.50655681873817
1.9300000000000	0.50650072520004
1.9350000000000	0.50644510858224
1.9400000000000	0.50639002851019
1.9450000000000	0.50633554460961
1.9500000000000	0.50628141848388
1.9550000000000	0.50622788857356
1.9600000000000	0.50617483569200
1.9650000000000	0.50612225986292
1.9700000000000	0.50607022071516
1.9750000000000	0.50601865866852
1.9800000000000	0.50596763335267
1.9850000000000	0.50591702558433
1.9900000000000	0.50586701420397
1.9950000000000	0.50581742042449
2.0000000000000	0.50576836348263
2.0050000000000	0.50571984340671
2.0100000000000	0.50567180062091
2.0150000000000	0.50562429475908
2.0200000000000	0.50557726624661
2.0250000000000	0.00024899555545621
2.0300000000000	0.00023222797599760
2.0350000000000	0.45483947612050
2.0400000000000	0.45479210467937
2.0450000000000	0.45474538954366
2.0500000000000	0.45469927108771
2.0550000000000	0.45465383869494
2.0600000000000	0.45460903274049
2.0650000000000	0.45456488300391
2.0700000000000	0.45452135966315
2.0750000000000	0.45447852230104
2.0800000000000	0.45443634109626
2.0850000000000	0.45439475642328
2.0900000000000	0.45435385767054
2.0950000000000	0.45431361501568
2.1000000000000	0.45427399863852
2.1050000000000	0.45423506812458
2.1100000000000	0.45419673404975
2.1150000000000	0.45415905600028
2.1200000000000	0.45412203395969
2.1250000000000	0.45408572751518
2.1300000000000	0.45404995783663
2.1350000000000	0.45401487391997
2.1400000000000	0.45398050555111
2.1450000000000	0.45394670370389
2.1500000000000	0.45391358757200
2.1550000000000	0.45388112733908
2.1600000000000	0.45384929318822
2.1650000000000	0.45381811490842
2.1700000000000	0.45378759248583
2.1750000000000	0.45375772590789
2.1800000000000	0.45372848535918
2.1850000000000	0.45369990063023
2.1900000000000	0.45367200151104
2.1950000000000	0.45364466878134
2.2000000000000	0.45361802163881
2.2050000000000	0.45359203027089
2.2100000000000	0.45356669466682
2.2150000000000	0.45354204461939
2.2200000000000	0.45351796090940
2.2250000000000	0.45349459253956
2.2300000000000	0.45347182029159
2.2350000000000	0.45344970376195
2.2400000000000	0.45342827274470
2.2450000000000	0.45340746762782
2.2500000000000	0.45338731820613
2.2550000000000	0.45336779467059
2.2600000000000	0.45334892681719
2.2650000000000	0.45333071463959
2.2700000000000	0.45331318793466
2.2750000000000	0.45329625728990
2.2800000000000	0.45327998230529
2.2850000000000	0.45326436297601
2.2900000000000	0.45324939929825
2.2950000000000	0.45323509126788
2.3000000000000	0.45322140907958
2.3050000000000	0.45320838253234
2.3100000000000	0.45319601162391
2.3150000000000	0.45318429635180
2.3200000000000	0.45317317710982
2.3250000000000	0.45316277310552
2.3300000000000	0.45315299493123
2.3350000000000	0.45314381278369
2.3400000000000	0.45313537567452
2.3450000000000	0.45312753459195
2.3500000000000	0.45312031933911
2.3550000000000	0.45311378952128
2.3600000000000	0.45310788553539
2.3650000000000	0.45310263718517
2.3700000000000	0.45309801467062
2.3750000000000	0.45309407759861
2.3800000000000	0.45309076636744
2.3850000000000	0.45308811078285
2.3900000000000	0.45308614065053
2.3950000000000	0.45308476656775
2.4000000000000	0.45308404814332
2.4050000000000	0.45308398538232
2.4100000000000	0.45308457828964
2.4150000000000	0.45308579706881
2.4200000000000	0.45308767152782
2.4250000000000	0.45309023147564
2.4300000000000	0.45309338751176
2.4350000000000	0.45309725885285
2.4400000000000	0.45310172629689
2.4450000000000	0.45310684945667
2.4500000000000	0.45311259853790
2.4550000000000	0.45311900335184
2.4600000000000	0.45312609370961
2.4650000000000	0.45313383981861
2.4700000000000	0.45314218208377
2.4750000000000	0.45315120992251
2.4800000000000	0.45316086374060
2.4850000000000	0.45317120315387
2.4900000000000	0.45318210896423
2.4950000000000	0.45319373019523
2.5000000000000	0.45320600725423
2.5050000000000	0.45321891035153
2.5100000000000	0.45323246930243
2.5150000000000	0.45324665431782
2.5200000000000	0.45326149521379
2.5250000000000	0.45327699200437
2.5300000000000	0.45329311490174
2.5350000000000	0.00022935736366714
2.5400000000000	0.45328831674695
2.5450000000000	0.45327237274090
2.5500000000000	0.45325705483731
2.5550000000000	0.45324242262653
2.5600000000000	0.45322841648988
2.5650000000000	0.45321506621617
2.5700000000000	0.45320231218746
2.5750000000000	0.45319027360035
2.5800000000000	0.45317883123298
2.5850000000000	0.45316804467811
2.5900000000000	0.45315797352855
2.5950000000000	0.45314849856394
2.6000000000000	0.45313967937782
2.6050000000000	0.45313145635529
2.6100000000000	0.45312394869528
2.6150000000000	0.45311709678366
2.6200000000000	0.45311084100621
2.6250000000000	0.45310530056353
2.6300000000000	0.45310032643529
2.6350000000000	0.45309600802019
2.6400000000000	0.45309240491534
2.6450000000000	0.45308939790376
2.6500000000000	0.45308707638570
2.6550000000000	0.45308538074962
2.6600000000000	0.45308431098955
2.6650000000000	0.45308392670402
2.6700000000000	0.45308419808553
2.6750000000000	0.45308509532640
2.6800000000000	0.45308664822456
2.6850000000000	0.45308882697310
2.6900000000000	0.45309169117308
2.6950000000000	0.45309518121602
2.7000000000000	0.45309929709909
2.7050000000000	0.45310412822624
2.7100000000000	0.45310955538610
2.7150000000000	0.45311560837878
2.7200000000000	0.45312237660992
2.7250000000000	0.45312974086881
2.7300000000000	0.45313779056187
2.7350000000000	0.45314646608381
2.7400000000000	0.45315579723718
2.7450000000000	0.45316578402208
2.7500000000000	0.45317639663722
2.7550000000000	0.45318766488597
2.7600000000000	0.45319955896737
2.7650000000000	0.45321213848830
2.7700000000000	0.45322534384613
2.7750000000000	0.45323920484617
2.7800000000000	0.45325375129353
2.7850000000000	0.45326886398277
2.7900000000000	0.45328469192899
2.7950000000000	0.45330117553213
2.8000000000000	0.45331825519191
2.8050000000000	0.45333602032060
2.8100000000000	0.45335441131869
2.8150000000000	0.45337345799462
2.8200000000000	0.45339316035424
2.8250000000000	0.45341351840447
2.8300000000000	0.45343450234961
2.8350000000000	0.45345614199971
2.8400000000000	0.45347843736216
2.8450000000000	0.45350135864309
2.8500000000000	0.45352496545533
2.8550000000000	0.45354919820345
2.8600000000000	0.45357408669873
2.8650000000000	0.45359963095121
2.8700000000000	0.45362580116824
2.8750000000000	0.45365265696526
2.8800000000000	0.45368010894597
2.8850000000000	0.45370821672601
2.8900000000000	0.45373701011973
2.8950000000000	0.45376642953397
2.9000000000000	0.45379650478391
2.9050000000000	0.45382720607954
2.9100000000000	0.45385859303900
2.9150000000000	0.45389057626845
2.9200000000000	0.45392327499147
2.9250000000000	0.45395659981491
2.9300000000000	0.45399052095170
2.9350000000000	0.45402515762544
2.9400000000000	0.45406042044533
2.9450000000000	0.45409630942645
2.9500000000000	0.45413288419034
2.9550000000000	0.45417005534580
2.9600000000000	0.45420791231751
2.9650000000000	0.45424642531979
2.9700000000000	0.45428559437099
2.9750000000000	0.45432538968612
2.9800000000000	0.45436581128447
2.9850000000000	0.45440691878854
2.9900000000000	0.45444868241627
2.9950000000000	0.45449101277922
3.0000000000000	0.45453408871235
3.0050000000000	0.45457779102612
3.0100000000000	0.45462211974068
3.0150000000000	0.45466707487832
3.0200000000000	0.45471274586614
3.0250000000000	0.45475901351810
3.0300000000000	0.45480599706415
3.0350000000000	0.45485357731924
3.0400000000000	0.00023716014635179
3.0450000000000	0.00025392039249552
3.0500000000000	0.50559103499624
3.0550000000000	0.50563818287175
3.0600000000000	0.50568586769231
3.0650000000000	0.50573402982364
3.0700000000000	0.50578278844568
3.0750000000000	0.50583196471613
3.0800000000000	0.50588167781603
3.0850000000000	0.50593186811361
3.0900000000000	0.50598253558174
3.0950000000000	0.50603373979919
3.1000000000000	0.50608548073995
3.1050000000000	0.50613769877474
3.1100000000000	0.50619039387866
3.1150000000000	0.50624356602831
3.1200000000000	0.50629727480458
3.1250000000000	0.50635146058063
3.1300000000000	0.50640624254340
3.1350000000000	0.50646144185721
3.1400000000000	0.50651711810631
3.1450000000000	0.50657339047908
3.1500000000000	0.50663008014244
3.1550000000000	0.50668730628598
3.1600000000000	0.50674506889164
3.1650000000000	0.50680324873168
3.1700000000000	0.50686196499848
3.1750000000000	0.50692121767478
3.1800000000000	0.50698094714019
3.1850000000000	0.50704115337862
3.1900000000000	0.50710189598015
3.1950000000000	0.50716311532524
3.2000000000000	0.50722487100513
3.2050000000000	0.50728704379682
3.2100000000000	0.50734981250198
3.2150000000000	0.50741305789880
3.2200000000000	0.50747677997626
3.2250000000000	0.50754097872290
3.2300000000000	0.50760577333816
3.2350000000000	0.50767098499797
3.2400000000000	0.50773673290279
3.2450000000000	0.50780295743907
3.2500000000000	0.50786971820377
3.2550000000000	0.50793695558470
3.2600000000000	0.50800466957489
3.2650000000000	0.50807291977301
3.2700000000000	0.50814164656845
3.2750000000000	0.50821096916573
3.2800000000000	0.50828070874616
3.2850000000000	0.50835098451540
3.2900000000000	0.50842173686520
3.2950000000000	0.50849296579305
3.3000000000000	0.50856467129662
3.3050000000000	0.50863691297908
3.3100000000000	0.50870969083931
3.3150000000000	0.50878300487699
3.3200000000000	0.50885673588297
3.3250000000000	0.50893094346260
3.3300000000000	0.50900574682651
3.3350000000000	0.50908102676730
3.3400000000000	0.50915678328746
3.3450000000000	0.50923307599464
3.3500000000000	0.50930978568327
3.3550000000000	0.50938709117136
3.3600000000000	0.50946481364993
3.3650000000000	0.50954313193800
3.3700000000000	0.50962186722793
3.3750000000000	0.50970113873516
3.3800000000000	0.50978088686232
3.3850000000000	0.50986117122184
3.3900000000000	0.50994199182155
3.3950000000000	0.51002322946145
3.4000000000000	0.51010506296439
3.4050000000000	0.51018731352678
3.4100000000000	0.51027010036808
3.4150000000000	0.51035336389509
3.4200000000000	0.51043716372369
3.4250000000000	0.51052144026195
3.4300000000000	0.51060619352215
3.4350000000000	0.51069148312279
3.4400000000000	0.51077724947269
3.4450000000000	0.51086355219145
3.4500000000000	0.51095033168907
3.4550000000000	0.51103764758622
3.4600000000000	0.51112544029402
3.4650000000000	0.51121370982972
3.4700000000000	0.51130257541943
3.4750000000000	0.51139179866294
3.4800000000000	0.51148161799681
3.4850000000000	0.51157191423124
3.4900000000000	0.51166268738533
3.4950000000000	0.51175399708432
3.5000000000000	0.51184584334842
3.5050000000000	0.51193810698988
3.5100000000000	0.51203090724000
3.5150000000000	0.51212424412067
3.5200000000000	0.51221805805061
3.5250000000000	0.51231234905294
3.5300000000000	0.51240717675667
3.5350000000000	0.51250248158145
3.5400000000000	0.51259826355268
3.5450000000000	0.51269458230049
3.5500000000000	0.00029630019464015
3.5550000000000	0.63496840006084
3.5600000000000	0.63509935236782
3.5650000000000	0.63523102097101
3.5700000000000	0.63536346541609
3.5750000000000	0.63549656643638
3.5800000000000	0.63563038357965
3.5850000000000	0.63576497639557
3.5900000000000	0.63590016601541
3.5950000000000	0.63603619080520
3.6000000000000	0.63617287189829
3.6050000000000	0.63631026884917
3.6100000000000	0.63644832200262
3.6150000000000	0.63658721012474
3.6200000000000	0.63672669474857
3.6250000000000	0.63686689503784
3.6300000000000	0.63700793015614
3.6350000000000	0.63714956164016
3.6400000000000	0.63729190865720
3.6450000000000	0.63743503076887
3.6500000000000	0.63757886833081
3.6550000000000	0.63772336169753
3.6600000000000	0.63786857043620
3.6650000000000	0.63801449450827
3.6700000000000	0.63816113387854
3.6750000000000	0.63830848851047
3.6800000000000	0.63845661797583
3.6850000000000	0.63860534342660
3.6900000000000	0.63875490325032
3.6950000000000	0.63890505899675
3.7000000000000	0.63905598945114
3.7050000000000	0.63920763497901
3.7100000000000	0.63935993594961
3.7150000000000	0.63951301154454
3.7200000000000	0.63966674253047
3.7250000000000	0.63982124809132
3.7300000000000	0.63997640899583
3.7350000000000	0.64013234443034
3.7400000000000	0.64028899477031
3.7450000000000	0.64044630039041
3.7500000000000	0.64060432087749
3.7550000000000	0.64076305621350
3.7600000000000	0.64092250638160
3.7650000000000	0.64108267136720
3.7700000000000	0.64124355115527
3.7750000000000	0.64140514573338
3.7800000000000	0.64156739548406
3.7850000000000	0.64173041960614
3.7900000000000	0.64189409887990
3.7950000000000	0.64205861211099
3.8000000000000	0.64222366126803
3.8050000000000	0.64238954436777
3.8100000000000	0.64255614219510
3.8150000000000	0.64272339514137
3.8200000000000	0.64289136280723
3.8250000000000	0.64306010479528
3.8300000000000	0.64322950189491
3.8350000000000	0.64339967331536
3.8400000000000	0.64357044024335
3.8450000000000	0.64374198149500
3.8500000000000	0.64391429707308
3.8550000000000	0.64408720816801
3.8600000000000	0.64426089359890
3.8650000000000	0.64443529376701
3.8700000000000	0.64461040868010
3.8750000000000	0.64478617874155
3.8800000000000	0.64496272317014
3.8850000000000	0.64513992276746
3.8900000000000	0.64531783714912
3.8950000000000	0.64549652593290
3.9000000000000	0.64567586992270
3.9050000000000	0.64585592873860
3.9100000000000	0.64603676200001
3.9150000000000	0.64621819091096
3.9200000000000	0.64640045390683
3.9250000000000	0.64658337219360
3.9300000000000	0.64676700539499
3.9350000000000	0.64695129392834
3.9400000000000	0.64713641662869
3.9450000000000	0.64732213510143
3.9500000000000	0.64750868778842
3.9550000000000	0.64769583629716
3.9600000000000	0.64788369986235
3.9650000000000	0.64807227851216
3.9700000000000	0.64826163187846
3.9750000000000	0.64845170038697
3.9800000000000	0.64864242446244
3.9850000000000	0.64883386374187
3.9900000000000	0.64902601825665
3.9950000000000	0.64921888804131
4.0000000000000	0.64941253273372
4.0050000000000	0.64960683316081
4.0100000000000	0.64980184896362
4.0150000000000	0.64999752057599
4.0200000000000	0.65019396724375
4.0250000000000	0.65039118900746
4.0300000000000	0.65058900709374
4.0350000000000	0.65078760035893
4.0400000000000	0.65098690923916
4.0450000000000	0.65118687417428
4.0500000000000	0.65138761441816
4.0550000000000	0.00036409272068090
4.0600000000000	0.00045352335897709
4.0650000000000	0.89415735084637
4.0700000000000	0.89440989884291
4.0750000000000	0.89466328356326
4.0800000000000	0.89491732607238
4.0850000000000	0.89517214545923
4.0900000000000	0.89542774160614
4.0950000000000	0.89568417400096
4.1000000000000	0.89594120411444
4.1050000000000	0.89619907025291
4.1100000000000	0.89645765309840
4.1150000000000	0.89671695254236
4.1200000000000	0.89697714729809
4.1250000000000	0.89723793923848
4.1300000000000	0.89749956668214
4.1350000000000	0.89776191032210
4.1400000000000	0.89802502966512
4.1450000000000	0.89828892462256
4.1500000000000	0.89855353549644
4.1550000000000	0.89881886219771
4.1600000000000	0.89908502384654
4.1650000000000	0.89935184154948
4.1700000000000	0.89961949403568
4.1750000000000	0.89988786201570
4.1800000000000	0.90015700501356
4.1850000000000	0.90042686335437
4.1900000000000	0.90069749656610
4.1950000000000	0.90096884497324
4.2000000000000	0.90124102771261
4.2050000000000	0.90151380630450
4.2100000000000	0.90178747870428
4.2150000000000	0.90206186603529
4.2200000000000	0.90233696823456
4.2250000000000	0.90261290445797
4.2300000000000	0.90288949583299
4.2350000000000	0.90316686151446
4.2400000000000	0.90344500144847
4.2450000000000	0.90372385598535
4.2500000000000	0.90400354428426
4.2550000000000	0.90428388748582
4.2600000000000	0.90456500475602
4.2650000000000	0.90484689605157
4.2700000000000	0.90512962094219
4.2750000000000	0.90541300057496
4.2800000000000	0.90569703491525
4.2850000000000	0.90598196234688
4.2900000000000	0.90626754442467
4.2950000000000	0.90655401953653
4.3000000000000	0.90684114923782
4.3050000000000	0.90712899310806
4.3100000000000	0.90741767033661
4.3150000000000	0.90770700208836
4.3200000000000	0.90799710755461
4.3250000000000	0.90828798671925
4.3300000000000	0.90857963956968
4.3350000000000	0.90887200648922
4.3400000000000	0.90916514707299
4.3450000000000	0.90945900170847
4.3500000000000	0.90975368960060
4.3550000000000	0.91004909153631
4.3600000000000	0.91034520751444
4.3650000000000	0.91064203753629
4.3700000000000	0.91093964120928
4.3750000000000	0.91123807814305
4.3800000000000	0.91153716953068
4.3850000000000	0.91183709419544
4.3900000000000	0.91213773294016
4.3950000000000	0.91243908577692
4.4000000000000	0.91274127193060
4.4050000000000	0.91304411260490
4.4100000000000	0.91334772702962
4.4150000000000	0.91365211522422
4.4200000000000	0.91395727721328
4.4250000000000	0.91426309381303
4.4300000000000	0.91456974386666
4.4350000000000	0.91487710819130
4.4400000000000	0.91518518682011
4.4450000000000	0.91549415860085
4.4500000000000	0.91580372554772
4.4550000000000	0.91611412611340
4.4600000000000	0.91642524113018
4.4650000000000	0.91673713024423
4.4700000000000	0.91704973389695
4.4750000000000	0.91736311173451
4.4800000000000	0.91767732341107
4.4850000000000	0.91799213055794
4.4900000000000	0.91830777164761
4.4950000000000	0.91862412752011
4.5000000000000	0.91894119823296
4.5050000000000	0.91925916265800
4.5100000000000	0.91957772283153
4.5150000000000	0.91989717684067
4.5200000000000	0.92021734593023
4.5250000000000	0.92053817056343
4.5300000000000	0.92085982962164
4.5350000000000	0.92118226357223
4.5400000000000	0.92150535327196
4.5450000000000	0.92182927761061
4.5500000000000	0.92215385784945
4.5550000000000	0.92247927288239
4.5600000000000	0.92280546317835
4.5650000000000	0.00065694238058886
4.5700000000000	1.2525171043356
4.5750000000000	1.2526674282408
4.5800000000000	1.2528178721681
4.5850000000000	1.2529686744905
4.5900000000000	1.2531193583262
4.5950000000000	1.2532701620497
4.6000000000000	1.2534212048280
4.6050000000000	1.2535721289909
4.6100000000000	1.2537234113342
4.6150000000000	1.2538748133985
4.6200000000000	1.2540260967269
4.6250000000000	1.2541776189079
4.6300000000000	1.2543293799037
4.6350000000000	1.2544811412589
4.6400000000000	1.2546330221458
4.6450000000000	1.2547850225306
4.6500000000000	1.2549372615875
4.6550000000000	1.2550893816550
4.6600000000000	1.2552417403274
4.6650000000000	1.2553942183653
4.6700000000000	1.2555468157368
4.6750000000000	1.2556995324117
4.6800000000000	1.2558523683597
4.6850000000000	1.2560052043449
4.6900000000000	1.2561582787572
4.6950000000000	1.2563115915699
4.7000000000000	1.2564646659191
4.7050000000000	1.2566182170369
4.7100000000000	1.2567716488520
4.7150000000000	1.2569253189686
4.7200000000000	1.2570789889447
4.7250000000000	1.2572328971790
4.7300000000000	1.2573869244402
4.7350000000000	1.2575410707084
4.7400000000000	1.2576952167543
4.7450000000000	1.2578494817702
4.7500000000000	1.2580038657379
4.7550000000000	1.2581586070591
4.7600000000000	1.2583131096716
4.7650000000000	1.2584679696062
4.7700000000000	1.2586228292220
4.7750000000000	1.2587779269237
4.7800000000000	1.2589330242800
4.7850000000000	1.2590882404879
4.7900000000000	1.2592435755380
4.7950000000000	1.2593990294193
4.8000000000000	1.2595548405413
4.8050000000000	1.2597104128489
4.8100000000000	1.2598662231724
4.8150000000000	1.2600220330862
4.8200000000000	1.2601782002121
4.8250000000000	1.2603343669172
4.8300000000000	1.2604906524069
4.8350000000000	1.2606470566777
4.8400000000000	1.2608035797268
4.8450000000000	1.2609602215527
4.8500000000000	1.2611169821545
4.8550000000000	1.2612738615321
4.8600000000000	1.2614308596861
4.8650000000000	1.2615879766183
4.8700000000000	1.2617450931218
4.8750000000000	1.2619024476182
4.8800000000000	1.2620599209025
4.8850000000000	1.2622173937701
4.8900000000000	1.2623751046457
4.8950000000000	1.2625328151167
4.9000000000000	1.2626907636093
4.9050000000000	1.2628487117130
4.9100000000000	1.2630068978559
4.9150000000000	1.2631650836284
4.9200000000000	1.2633233882509
4.9250000000000	1.2634820501532
4.9300000000000	1.2636404733020
4.9350000000000	1.2637992537556
4.9400000000000	1.2639580339006
4.9450000000000	1.2641170521702
4.9500000000000	1.2642760701624
4.9550000000000	1.2644352071012
4.9600000000000	1.2645944630045
4.9650000000000	1.2647538378904
4.9700000000000	1.2649133317785
4.9750000000000	1.2650730638962
4.9800000000000	1.2652327958460
4.9850000000000	1.2653926468586
4.9900000000000	1.2655526169568
4.9950000000000	1.2657127061618
5.0000000000000	1.2658729144984
5.0050000000000	1.2660331227816
5.0100000000000	1.2661935694554
5.0150000000000	1.2663542545467
5.0200000000000	1.2665149396622
5.0250000000000	1.2666756248307
5.0300000000000	1.2668365484990
5.0350000000000	1.2669974722790
5.0400000000000	1.2671587538270
5.0450000000000	1.2673199163376
5.0500000000000	1.2674811982614
5.0550000000000	1.2676427188408
5.0600000000000	1.2678043588986
5.0650000000000	1.2679661184696
5.0700000000000	0.00090029054808067
5.0750000000000	0.0012050334015451
5.0800000000000	0.0015097346600650
5.0850000000000	0.0018143572559752
5.0900000000000	0.0021188979803781
5.0950000000000	0.0024233257994165
5.1000000000000	0.0027276977623076


==> figures/results/lam_inductor_scenario_a/energy_comparison_1000Hz_scenario_a.txt <==
# time(s) energy_getdp(W) energy_cst(W)
0.000000000000000000e+00 2.289042885894397556e-05 2.334810398572099833e-05
1.250000000000000060e-05 2.289382366672805294e-05 2.330348296107000142e-05
2.500000000000000120e-05 2.285615011062475910e-05 2.321279621118199841e-05
3.750000000000000349e-05 2.277838085338725012e-05 2.307745834632999896e-05
5.000000000000000240e-05 2.266172743898504428e-05 2.289935524966600026e-05
6.250000000000000130e-05 2.250761953506036519e-05 2.268068262498599974e-05
7.500000000000000698e-05 2.231768643936211870e-05 2.242402372525500046e-05
8.749999999999999911e-05 2.209374035059312122e-05 2.213219293417600120e-05
1.000000000000000048e-04 2.183776077656354327e-05 2.180828515831499949e-05
1.125000000000000105e-04 2.155187939944449047e-05 2.145553752466300147e-05
1.250000000000000026e-04 2.123836473182485666e-05 2.107735193875200086e-05
1.375000000000000083e-04 2.089960595351762572e-05 2.067717299588500075e-05
1.500000000000000140e-04 2.053809544336268131e-05 2.025849736486800152e-05
1.625000000000000196e-04 2.015640968516163774e-05 1.982477388512099987e-05
1.749999999999999982e-04 1.975718845089701186e-05 1.937939734361499982e-05
1.875000000000000039e-04 1.934311240883399843e-05 1.892562962001100041e-05
2.000000000000000096e-04 1.891687955354031124e-05 1.846659783620399912e-05
2.125000000000000153e-04 1.848118107755332347e-05 1.800522844084299836e-05
2.250000000000000209e-04 1.803867746671451123e-05 1.754425020228600013e-05
2.374999999999999995e-04 1.759197570247807602e-05 1.708616524789599974e-05
2.500000000000000052e-04 1.714360846668156217e-05 1.663324857974700130e-05
2.625000000000000380e-04 1.669601618892019686e-05 1.618754385619800102e-05
2.750000000000000166e-04 1.625153264606329391e-05 1.575087528947199882e-05
2.874999999999999951e-04 1.581237464091476755e-05 1.532486026734400166e-05
3.000000000000000279e-04 1.538063606714035615e-05 1.491091799902199957e-05
3.125000000000000065e-04 1.495828642523258317e-05 1.451031099400700039e-05
3.250000000000000393e-04 1.454717361393088257e-05 1.412416173263399983e-05
3.375000000000000179e-04 1.414903059533945152e-05 1.375348503481000007e-05
3.499999999999999964e-04 1.376548533485039410e-05 1.339921656219699965e-05
3.625000000000000292e-04 1.339807325801321104e-05 1.306223775469500028e-05
3.750000000000000078e-04 1.304825135098455213e-05 1.274341633304099946e-05
3.875000000000000406e-04 1.271741296006536468e-05 1.244362707256800051e-05
4.000000000000000192e-04 1.240690232011180296e-05 1.216376056817900052e-05
4.124999999999999977e-04 1.211802785783724082e-05 1.190475240022799930e-05
4.250000000000000305e-04 1.185207337338623545e-05 1.166760649862399939e-05
4.375000000000000091e-04 1.161030629756278553e-05 1.145338912960200003e-05
4.500000000000000419e-04 1.139398235043890136e-05 1.126324636967299983e-05
4.625000000000000205e-04 1.120434608533980571e-05 1.109838416215499967e-05
4.749999999999999990e-04 1.104262698523026327e-05 1.096007746010300034e-05
4.875000000000000318e-04 1.091003098042577369e-05 1.084963933104099969e-05
5.000000000000000104e-04 1.080772746965025395e-05 1.076842323567099981e-05
5.125000000000000432e-04 1.073683214182758748e-05 1.071776968467300054e-05
5.250000000000000760e-04 1.069838610355014961e-05 1.069900721483800070e-05
5.375000000000000003e-04 1.069333200639882972e-05 1.071338263072800077e-05
5.500000000000000331e-04 1.072248802785336380e-05 1.076206530201399931e-05
5.625000000000000659e-04 1.078652067939254739e-05 1.084606035432700065e-05
5.749999999999999903e-04 1.088591748555110001e-05 1.096621828859200021e-05
5.875000000000000231e-04 1.102096059033821898e-05 1.112313555782599983e-05
6.000000000000000559e-04 1.119170229687749797e-05 1.131717648413199957e-05
6.124999999999999802e-04 1.139794343012681434e-05 1.154836827514999985e-05
6.250000000000000130e-04 1.163921523345058762e-05 1.181643465363399938e-05
6.375000000000000458e-04 1.191476527649261877e-05 1.212069858842400036e-05
6.500000000000000786e-04 1.222354758130689493e-05 1.246013494232400053e-05
6.625000000000000029e-04 1.256421689293179023e-05 1.283328729901799966e-05
6.750000000000000357e-04 1.293512676670617554e-05 1.323834196417100084e-05
6.875000000000000685e-04 1.333433096264915064e-05 1.367306456409499919e-05
6.999999999999999929e-04 1.375958757373832481e-05 1.413488311948900084e-05
7.125000000000000257e-04 1.420836540930008300e-05 1.462084278841899972e-05
7.250000000000000585e-04 1.467785242139775883e-05 1.512768189667799947e-05
7.374999999999999828e-04 1.516496638313202469e-05 1.565181043504699980e-05
7.500000000000000156e-04 1.566636853639203887e-05 1.618937353172799959e-05
7.625000000000000484e-04 1.617848141791212999e-05 1.673627474375499914e-05
7.750000000000000812e-04 1.669751241246900927e-05 1.728822405361500080e-05
7.875000000000000056e-04 1.721948464462993823e-05 1.784079891970299873e-05
8.000000000000000383e-04 1.774027651664039857e-05 1.838946854652500024e-05
8.125000000000000711e-04 1.825567051618976223e-05 1.892970447834799982e-05
8.249999999999999955e-04 1.876141092324956511e-05 1.945696732485299846e-05
8.375000000000000283e-04 1.925326889016024971e-05 1.996684790958699979e-05
8.500000000000000611e-04 1.972711226350963484e-05 2.045502220361400148e-05
8.625000000000000938e-04 2.017897665191302142e-05 2.091743434160499984e-05
8.750000000000000182e-04 2.060513380137035709e-05 2.135018141911399856e-05
8.875000000000000510e-04 2.100215338594534981e-05 2.174973823467299890e-05
9.000000000000000838e-04 2.136695486351482409e-05 2.211280147780399989e-05
9.125000000000000082e-04 2.169684696936703374e-05 2.243652595296899928e-05
9.250000000000000409e-04 2.198955358769113548e-05 2.271831788269000076e-05
9.375000000000000737e-04 2.224322596121532547e-05 2.295612872517500147e-05
9.499999999999999981e-04 2.245644230444522930e-05 2.314818014551900166e-05
9.625000000000000309e-04 2.262819675616903995e-05 2.329329313055600057e-05
9.750000000000000637e-04 2.275788013995646314e-05 2.339057179997600135e-05
9.875000000000000965e-04 2.284525520039428002e-05 2.343975908181099904e-05
1.000000000000000021e-03 2.289042885894397556e-05 2.344088306583300119e-05
1.012499999999999945e-03 2.289382366672805294e-05 2.339461335458799880e-05
1.025000000000000086e-03 2.285615011062475910e-05 2.330189756700200133e-05
1.037500000000000011e-03 2.277838085338725012e-05 2.316429337106899852e-05
1.050000000000000152e-03 2.266172743898504428e-05 2.298359394773700148e-05
1.062500000000000076e-03 2.250761953506036519e-05 2.276213840597899943e-05
1.075000000000000001e-03 2.231768643936211870e-05 2.250243427808000136e-05
1.087500000000000142e-03 2.209374035059312122e-05 2.220743294240399960e-05
1.100000000000000066e-03 2.183776077656354327e-05 2.188016787221799884e-05
1.112499999999999991e-03 2.155187939944449047e-05 2.152399699987200083e-05
1.125000000000000132e-03 2.123836473182485666e-05 2.114227321257200031e-05
1.137500000000000056e-03 2.089960595351762572e-05 2.073854274984499976e-05
1.149999999999999981e-03 2.053809544336268131e-05 2.031626366340599877e-05
1.162500000000000122e-03 2.015640968516163774e-05 1.987896626767200067e-05
1.175000000000000046e-03 1.975718845089701186e-05 1.943001878966399990e-05
1.187499999999999971e-03 1.934311240883399843e-05 1.897274658972900141e-05
1.200000000000000112e-03 1.891687955354031124e-05 1.851025980406999872e-05
1.212500000000000036e-03 1.848118107755332347e-05 1.804553103048899844e-05
1.224999999999999960e-03 1.803867746671451123e-05 1.758128529826400021e-05
1.237500000000000102e-03 1.759197570247807602e-05 1.712005376667699870e-05
1.250000000000000026e-03 1.714360846668156217e-05 1.666411657776099953e-05
1.262500000000000167e-03 1.669601618892019686e-05 1.621553185173200040e-05
1.275000000000000092e-03 1.625153264606329391e-05 1.577613610719000160e-05
1.287500000000000016e-03 1.581237464091476755e-05 1.534754864378700157e-05
1.300000000000000157e-03 1.538063606714035615e-05 1.493120614530299981e-05
1.312500000000000082e-03 1.495828642523258317e-05 1.452836256736299930e-05
1.325000000000000006e-03 1.454717361393088257e-05 1.414016187164000033e-05
1.337500000000000147e-03 1.414903059533945152e-05 1.376760173316700054e-05
1.350000000000000071e-03 1.376548533485039410e-05 1.341164225216100064e-05
1.362499999999999996e-03 1.339807325801321104e-05 1.307314070984100081e-05
1.375000000000000137e-03 1.304825135098455213e-05 1.275299162547400062e-05
1.387500000000000061e-03 1.271741296006536468e-05 1.245203824577099998e-05
1.399999999999999986e-03 1.240690232011180296e-05 1.217120125941199942e-05
1.412500000000000127e-03 1.211802785783724082e-05 1.191138438329099965e-05
1.425000000000000051e-03 1.185207337338623545e-05 1.167361745224499975e-05
1.437499999999999976e-03 1.161030629756278553e-05 1.145892774031399928e-05
1.450000000000000117e-03 1.139398235043890136e-05 1.126849502505799956e-05
1.462500000000000041e-03 1.120434608533980571e-05 1.110347902134699943e-05
1.474999999999999966e-03 1.104262698523026327e-05 1.096519159154199960e-05
1.487500000000000107e-03 1.091003098042577369e-05 1.085489399084999973e-05
1.500000000000000031e-03 1.080772746965025395e-05 1.077398021926900075e-05
1.512500000000000172e-03 1.073683214182758748e-05 1.072373364305500006e-05
1.525000000000000097e-03 1.069838610355014961e-05 1.070552633908500079e-05
1.537500000000000021e-03 1.069333200639882972e-05 1.072054423935099961e-05
1.550000000000000162e-03 1.072248802785336380e-05 1.077000116551199934e-05
1.562500000000000087e-03 1.078652067939254739e-05 1.085484002052299937e-05
1.575000000000000011e-03 1.088591748555110001e-05 1.097595495135099964e-05
1.587500000000000152e-03 1.102096059033821898e-05 1.113388049587200041e-05
1.600000000000000077e-03 1.119170229687749797e-05 1.132902297810599982e-05
1.612500000000000001e-03 1.139794343012681434e-05 1.156134854746800072e-05
1.625000000000000142e-03 1.163921523345058762e-05 1.183061985475499952e-05
1.637500000000000067e-03 1.191476527649261877e-05 1.213610327854400011e-05
1.649999999999999991e-03 1.222354758130689493e-05 1.247680807329100037e-05
1.662500000000000132e-03 1.256421689293179023e-05 1.285122885056199972e-05
1.675000000000000057e-03 1.293512676670617554e-05 1.325758097715399975e-05
1.687499999999999981e-03 1.333433096264915064e-05 1.369359101973700018e-05
1.700000000000000122e-03 1.375958757373832481e-05 1.415670875231500044e-05
1.712500000000000046e-03 1.420836540930008300e-05 1.464395009158900067e-05
1.725000000000000188e-03 1.467785242139775883e-05 1.515206496174400029e-05
1.737500000000000112e-03 1.516496638313202469e-05 1.567744362504499967e-05
1.750000000000000036e-03 1.566636853639203887e-05 1.621623157975799978e-05
1.762500000000000178e-03 1.617848141791212999e-05 1.676432311055299978e-05
1.775000000000000102e-03 1.669751241246900927e-05 1.731742000719499867e-05
1.787500000000000026e-03 1.721948464462993823e-05 1.787109900528699972e-05
1.800000000000000168e-03 1.774027651664039857e-05 1.842081256832199846e-05
1.812500000000000092e-03 1.825567051618976223e-05 1.896204324013900068e-05
1.825000000000000016e-03 1.876141092324956511e-05 1.949022834991600048e-05
1.837500000000000158e-03 1.925326889016024971e-05 2.000097710084200068e-05
1.850000000000000082e-03 1.972711226350963484e-05 2.048993751345600032e-05
1.862500000000000006e-03 2.017897665191302142e-05 2.095307676495200083e-05
1.875000000000000147e-03 2.060513380137035709e-05 2.138646066218999876e-05
1.887500000000000072e-03 2.100215338594534981e-05 2.178658838330400078e-05
1.899999999999999996e-03 2.136695486351482409e-05 2.215012350877399843e-05
1.912500000000000137e-03 2.169684696936703374e-05 2.247424356659800078e-05
1.925000000000000062e-03 2.198955358769113548e-05 2.275632175312999897e-05
1.937499999999999986e-03 2.224322596121532547e-05 2.299432880294800043e-05
1.950000000000000127e-03 2.245644230444522930e-05 2.318645633444999901e-05
1.962500000000000269e-03 2.262819675616903995e-05 2.333154098979999940e-05
1.975000000000000193e-03 2.275788013995646314e-05 2.342866315167999941e-05
1.987500000000000117e-03 2.284525520039428002e-05 2.347757872217299971e-05
2.000000000000000042e-03 2.289042885894397556e-05 2.347830140871400153e-05
2.012499999999999966e-03 2.289382366672805294e-05 2.343151248811099988e-05
2.024999999999999890e-03 2.285615011062475910e-05 2.333815625335899886e-05
2.037500000000000248e-03 2.277838085338725012e-05 2.319980122422799881e-05
2.050000000000000173e-03 2.266172743898504428e-05 2.301824724293900142e-05
2.062500000000000097e-03 2.250761953506036519e-05 2.279584269793300140e-05
2.075000000000000022e-03 2.231768643936211870e-05 2.253510935147299947e-05
2.087499999999999946e-03 2.209374035059312122e-05 2.223900584284899958e-05
2.100000000000000304e-03 2.183776077656354327e-05 2.191058441723700112e-05
2.112500000000000228e-03 2.155187939944449047e-05 2.155320686854000011e-05
2.125000000000000153e-03 2.123836473182485666e-05 2.117024619962099856e-05
2.137500000000000077e-03 2.089960595351762572e-05 2.076524978605600054e-05
2.150000000000000001e-03 2.053809544336268131e-05 2.034169526807699845e-05
2.162499999999999926e-03 2.015640968516163774e-05 1.990311116702599928e-05
2.175000000000000284e-03 1.975718845089701186e-05 1.945288351045899977e-05
2.187500000000000208e-03 1.934311240883399843e-05 1.899433685876600076e-05
2.200000000000000133e-03 1.891687955354031124e-05 1.853059577801799841e-05
2.212500000000000057e-03 1.848118107755332347e-05 1.806463316830599896e-05
2.224999999999999981e-03 1.803867746671451123e-05 1.759918508999499902e-05
2.237499999999999906e-03 1.759197570247807602e-05 1.713678466702900108e-05
2.250000000000000264e-03 1.714360846668156217e-05 1.667971922046799967e-05
2.262500000000000188e-03 1.669601618892019686e-05 1.623005072042500027e-05
2.275000000000000112e-03 1.625153264606329391e-05 1.578961876812599857e-05
2.287500000000000037e-03 1.581237464091476755e-05 1.536004855372400115e-05
2.299999999999999961e-03 1.538063606714035615e-05 1.494277568482700040e-05
2.312500000000000319e-03 1.495828642523258317e-05 1.453906203405600029e-05
2.325000000000000244e-03 1.454717361393088257e-05 1.415004655984900067e-05
2.337500000000000168e-03 1.414903059533945152e-05 1.377673697002099945e-05
2.350000000000000092e-03 1.376548533485039410e-05 1.342008446042900060e-05
2.362500000000000017e-03 1.339807325801321104e-05 1.308095869206999993e-05
2.374999999999999941e-03 1.304825135098455213e-05 1.276024131807000006e-05
2.387500000000000299e-03 1.271741296006536468e-05 1.245879063161900029e-05
2.400000000000000223e-03 1.240690232011180296e-05 1.217751027843299996e-05
2.412500000000000148e-03 1.211802785783724082e-05 1.191732228055299960e-05
2.425000000000000072e-03 1.185207337338623545e-05 1.167923463236399989e-05
2.437499999999999997e-03 1.161030629756278553e-05 1.146429694273799926e-05
2.449999999999999921e-03 1.139398235043890136e-05 1.127366165283199935e-05
2.462500000000000279e-03 1.120434608533980571e-05 1.110851497961800016e-05
2.475000000000000203e-03 1.104262698523026327e-05 1.097013677313899948e-05
2.487500000000000128e-03 1.091003098042577369e-05 1.085982040807600014e-05
2.500000000000000052e-03 1.080772746965025395e-05 1.077891926337600082e-05
2.512499999999999976e-03 1.073683214182758748e-05 1.072875600769900024e-05
2.525000000000000334e-03 1.069838610355014961e-05 1.071065547772399968e-05
2.537500000000000259e-03 1.069333200639882972e-05 1.072584828584099996e-05
2.550000000000000183e-03 1.072248802785336380e-05 1.077549571767600008e-05
2.562500000000000108e-03 1.078652067939254739e-05 1.086058935685899959e-05
2.575000000000000032e-03 1.088591748555110001e-05 1.098196665958000022e-05
2.587499999999999956e-03 1.102096059033821898e-05 1.114021382199400050e-05
2.600000000000000314e-03 1.119170229687749797e-05 1.133567789337500003e-05
2.612500000000000239e-03 1.139794343012681434e-05 1.156837775890899940e-05
2.625000000000000163e-03 1.163921523345058762e-05 1.183801643249999962e-05
2.637500000000000087e-03 1.191476527649261877e-05 1.214391207543300046e-05
2.650000000000000012e-03 1.222354758130689493e-05 1.248501692516499968e-05
2.662499999999999936e-03 1.256421689293179023e-05 1.285987394179599977e-05
2.675000000000000294e-03 1.293512676670617554e-05 1.326664754205800063e-05
2.687500000000000219e-03 1.333433096264915064e-05 1.370310615363700003e-05
2.700000000000000143e-03 1.375958757373832481e-05 1.416665777810399974e-05
2.712500000000000067e-03 1.420836540930008300e-05 1.465434989045699964e-05
2.724999999999999992e-03 1.467785242139775883e-05 1.516290247167000082e-05
2.737499999999999916e-03 1.516496638313202469e-05 1.568872353157499831e-05
2.750000000000000274e-03 1.566636853639203887e-05 1.622794319603400041e-05
2.762500000000000198e-03 1.617848141791212999e-05 1.677645738544000155e-05
2.775000000000000123e-03 1.669751241246900927e-05 1.732996998384400157e-05
2.787500000000000047e-03 1.721948464462993823e-05 1.788404127810100044e-05
2.799999999999999972e-03 1.774027651664039857e-05 1.843414510500199886e-05
2.812500000000000330e-03 1.825567051618976223e-05 1.897572862125499908e-05
2.825000000000000254e-03 1.876141092324956511e-05 1.950427067786000018e-05
2.837500000000000178e-03 1.925326889016024971e-05 2.001532577351500009e-05
2.850000000000000103e-03 1.972711226350963484e-05 2.050460312064999915e-05
2.862500000000000027e-03 2.017897665191302142e-05 2.096799631366699895e-05
2.874999999999999951e-03 2.060513380137035709e-05 2.140165037396099941e-05
2.887500000000000309e-03 2.100215338594534981e-05 2.180197344882599947e-05
2.900000000000000234e-03 2.136695486351482409e-05 2.216572379305599950e-05
2.912500000000000158e-03 2.169684696936703374e-05 2.248997289491600087e-05
2.925000000000000083e-03 2.198955358769113548e-05 2.277220086279399959e-05
2.937500000000000007e-03 2.224322596121532547e-05 2.301026099715999904e-05
2.949999999999999931e-03 2.245644230444522930e-05 2.320246072754399901e-05
2.962500000000000289e-03 2.262819675616903995e-05 2.334751244498300154e-05
2.975000000000000214e-03 2.275788013995646314e-05 2.344461787258399999e-05
2.987500000000000138e-03 2.284525520039428002e-05 2.349340692842700028e-05
3.000000000000000062e-03 2.289042885894397556e-05 2.349401680126100064e-05
3.012499999999999987e-03 2.289382366672805294e-05 2.344700603785899889e-05
3.025000000000000345e-03 2.285615011062475910e-05 2.335344100929399909e-05
3.037500000000000269e-03 2.277838085338725012e-05 2.321477490990599956e-05
3.050000000000000194e-03 2.266172743898504428e-05 2.303292424038699834e-05
3.062500000000000118e-03 2.250761953506036519e-05 2.281013240027800060e-05
3.075000000000000042e-03 2.231768643936211870e-05 2.254902862367600067e-05
3.087499999999999967e-03 2.209374035059312122e-05 2.225247906333000059e-05
3.100000000000000325e-03 2.183776077656354327e-05 2.192363117405699965e-05
3.112500000000000249e-03 2.155187939944449047e-05 2.156576773233200017e-05
3.125000000000000173e-03 2.123836473182485666e-05 2.118234238919899850e-05
3.137500000000000098e-03 2.089960595351762572e-05 2.077683779081300079e-05
3.150000000000000022e-03 2.053809544336268131e-05 2.035279653183899926e-05
3.162499999999999947e-03 2.015640968516163774e-05 1.991369685261099921e-05
3.175000000000000305e-03 1.975718845089701186e-05 1.946297428205299835e-05
3.187500000000000229e-03 1.934311240883399843e-05 1.900391729362899842e-05
3.200000000000000153e-03 1.891687955354031124e-05 1.853968526007100087e-05
3.212500000000000078e-03 1.848118107755332347e-05 1.807322833937799906e-05
3.225000000000000002e-03 1.803867746671451123e-05 1.760730404506200125e-05
3.237500000000000360e-03 1.759197570247807602e-05 1.714443460285200129e-05
3.250000000000000284e-03 1.714360846668156217e-05 1.668691703420699962e-05
3.262500000000000209e-03 1.669601618892019686e-05 1.623681253013500058e-05
3.275000000000000133e-03 1.625153264606329391e-05 1.579596034939000117e-05
3.287500000000000058e-03 1.581237464091476755e-05 1.536599080428000032e-05
3.299999999999999982e-03 1.538063606714035615e-05 1.494833081402099949e-05
3.312500000000000340e-03 1.495828642523258317e-05 1.454426493354800023e-05
3.325000000000000264e-03 1.454717361393088257e-05 1.415491063500799973e-05
3.337500000000000189e-03 1.414903059533945152e-05 1.378129550674800049e-05
3.350000000000000113e-03 1.376548533485039410e-05 1.342434987800899998e-05
3.362500000000000037e-03 1.339807325801321104e-05 1.308496739952300058e-05
3.374999999999999962e-03 1.304825135098455213e-05 1.276400439995600085e-05
3.387500000000000320e-03 1.271741296006536468e-05 1.246234680254499988e-05
3.400000000000000244e-03 1.240690232011180296e-05 1.218086894921299961e-05
3.412500000000000169e-03 1.211802785783724082e-05 1.192052391993400004e-05
3.425000000000000093e-03 1.185207337338623545e-05 1.168228647180699930e-05
3.437500000000000017e-03 1.161030629756278553e-05 1.146724081617699931e-05
3.450000000000000375e-03 1.139398235043890136e-05 1.127650205135300043e-05
3.462500000000000300e-03 1.120434608533980571e-05 1.111129555584499996e-05
3.475000000000000224e-03 1.104262698523026327e-05 1.097285786346500049e-05
3.487500000000000148e-03 1.091003098042577369e-05 1.086252587764399950e-05
3.500000000000000073e-03 1.080772746965025395e-05 1.078160656311499956e-05
3.512499999999999997e-03 1.073683214182758748e-05 1.073146959912500006e-05
3.525000000000000355e-03 1.069838610355014961e-05 1.071338873831700061e-05
3.537500000000000280e-03 1.069333200639882972e-05 1.072864589628299934e-05
3.550000000000000204e-03 1.072248802785336380e-05 1.077834693413099957e-05
3.562500000000000128e-03 1.078652067939254739e-05 1.086353844376800059e-05
3.575000000000000053e-03 1.088591748555110001e-05 1.098499897653400044e-05
3.587499999999999977e-03 1.102096059033821898e-05 1.114337233967100048e-05
3.600000000000000335e-03 1.119170229687749797e-05 1.133894470473199945e-05
3.612500000000000260e-03 1.139794343012681434e-05 1.157179332795000075e-05
3.625000000000000184e-03 1.163921523345058762e-05 1.184156053415100018e-05
3.637500000000000108e-03 1.191476527649261877e-05 1.214762135936799986e-05
3.650000000000000033e-03 1.222354758130689493e-05 1.248887033906400018e-05
3.662500000000000391e-03 1.256421689293179023e-05 1.286390306052800082e-05
3.675000000000000315e-03 1.293512676670617554e-05 1.327083245873599949e-05
3.687500000000000239e-03 1.333433096264915064e-05 1.370747217119400062e-05
3.700000000000000164e-03 1.375958757373832481e-05 1.417118816038800058e-05
3.712500000000000088e-03 1.420836540930008300e-05 1.465906218080900074e-05
3.725000000000000012e-03 1.467785242139775883e-05 1.516778465304399996e-05
3.737500000000000371e-03 1.516496638313202469e-05 1.569378363549000138e-05
3.750000000000000295e-03 1.566636853639203887e-05 1.623317508310000092e-05
3.762500000000000219e-03 1.617848141791212999e-05 1.678185814352099948e-05
3.775000000000000144e-03 1.669751241246900927e-05 1.733554059235899983e-05
3.787500000000000068e-03 1.721948464462993823e-05 1.788976698257300094e-05
3.799999999999999992e-03 1.774027651664039857e-05 1.844003497596800024e-05
3.812500000000000350e-03 1.825567051618976223e-05 1.898175580358099935e-05
3.825000000000000275e-03 1.876141092324956511e-05 1.951045302516900168e-05
3.837500000000000199e-03 1.925326889016024971e-05 2.002162455462400134e-05
3.850000000000000124e-03 1.972711226350963484e-05 2.051104500903599880e-05
3.862500000000000048e-03 2.017897665191302142e-05 2.097453123275300075e-05
3.874999999999999972e-03 2.060513380137035709e-05 2.140831305066099845e-05
3.887500000000000330e-03 2.100215338594534981e-05 2.180870322505000145e-05
3.900000000000000255e-03 2.136695486351482409e-05 2.217256190222499925e-05
3.912500000000000179e-03 2.169684696936703374e-05 2.249684912433700160e-05
3.925000000000000537e-03 2.198955358769113548e-05 2.277915973760300054e-05
3.937500000000000028e-03 2.224322596121532547e-05 2.301722548341900162e-05
3.950000000000000386e-03 2.245644230444522930e-05 2.320947857689800112e-05
3.962499999999999876e-03 2.262819675616903995e-05 2.335449926305700039e-05
3.975000000000000235e-03 2.275788013995646314e-05 2.345162160814100101e-05
3.987500000000000593e-03 2.284525520039428002e-05 2.350034028969199887e-05


==> figures/results/lam_inductor_scenario_a/energy_comparison_1000Hz_scenario_a_naive_approach.txt <==
# time(s) energy_getdp(W) energy_cst(W)
0.000000000000000000e+00 2.273380879159993072e-05 2.334810398572099833e-05
1.250000000000000060e-05 2.272679514933295585e-05 2.330348296107000142e-05
2.500000000000000120e-05 2.267881513102342169e-05 2.321279621118199841e-05
3.750000000000000349e-05 2.259105259124694407e-05 2.307745834632999896e-05
5.000000000000000240e-05 2.246495661048690333e-05 2.289935524966600026e-05
6.250000000000000130e-05 2.230220982899710111e-05 2.268068262498599974e-05
7.500000000000000698e-05 2.210469869916738465e-05 2.242402372525500046e-05
8.749999999999999911e-05 2.187448568666541332e-05 2.213219293417600120e-05
1.000000000000000048e-04 2.161378321441451500e-05 2.180828515831499949e-05
1.125000000000000105e-04 2.132492900853498764e-05 2.145553752466300147e-05
1.250000000000000026e-04 2.101036247063556531e-05 2.107735193875200086e-05
1.375000000000000083e-04 2.067260173971881474e-05 2.067717299588500075e-05
1.500000000000000140e-04 2.031422120203384138e-05 2.025849736486800152e-05
1.625000000000000196e-04 1.993782933027892225e-05 1.982477388512099987e-05
1.749999999999999982e-04 1.954604687745056587e-05 1.937939734361499982e-05
1.875000000000000039e-04 1.914148558844298579e-05 1.892562962001100041e-05
2.000000000000000096e-04 1.872672772205608393e-05 1.846659783620399912e-05
2.125000000000000153e-04 1.830430677913501996e-05 1.800522844084299836e-05
2.250000000000000209e-04 1.787668990140525697e-05 1.754425020228600013e-05
2.374999999999999995e-04 1.744626243714065506e-05 1.708616524789599974e-05
2.500000000000000052e-04 1.701531515175295635e-05 1.663324857974700130e-05
2.625000000000000380e-04 1.658603450268919524e-05 1.618754385619800102e-05
2.750000000000000166e-04 1.616049629308007225e-05 1.575087528947199882e-05
2.874999999999999951e-04 1.574066288193513226e-05 1.532486026734400166e-05
3.000000000000000279e-04 1.532838396774107890e-05 1.491091799902199957e-05
3.125000000000000065e-04 1.492540078757448809e-05 1.451031099400700039e-05
3.250000000000000393e-04 1.453335340457680192e-05 1.412416173263399983e-05
3.375000000000000179e-04 1.415379059927336486e-05 1.375348503481000007e-05
3.499999999999999964e-04 1.378818174618193424e-05 1.339921656219699965e-05
3.625000000000000292e-04 1.343792995718934135e-05 1.306223775469500028e-05
3.750000000000000078e-04 1.310438570797963615e-05 1.274341633304099946e-05
3.875000000000000406e-04 1.278886013735838577e-05 1.244362707256800051e-05
4.000000000000000192e-04 1.249263722026109659e-05 1.216376056817900052e-05
4.124999999999999977e-04 1.221698406301615587e-05 1.190475240022799930e-05
4.250000000000000305e-04 1.196315864775021253e-05 1.166760649862399939e-05
4.375000000000000091e-04 1.173241446043055875e-05 1.145338912960200003e-05
4.500000000000000419e-04 1.152600156598440043e-05 1.126324636967299983e-05
4.625000000000000205e-04 1.134516384096852324e-05 1.109838416215499967e-05
4.749999999999999990e-04 1.119113223242074447e-05 1.096007746010300034e-05
4.875000000000000318e-04 1.106511407531287245e-05 1.084963933104099969e-05
5.000000000000000104e-04 1.096827866425336045e-05 1.076842323567099981e-05
5.125000000000000432e-04 1.090173943149667360e-05 1.071776968467300054e-05
5.250000000000000760e-04 1.086653322680228599e-05 1.069900721483800070e-05
5.375000000000000003e-04 1.086359731864223336e-05 1.071338263072800077e-05
5.500000000000000331e-04 1.089374483597235793e-05 1.076206530201399931e-05
5.625000000000000659e-04 1.095763943890522585e-05 1.084606035432700065e-05
5.749999999999999903e-04 1.105577004186711710e-05 1.096621828859200021e-05
5.875000000000000231e-04 1.118842641030107466e-05 1.112313555782599983e-05
6.000000000000000559e-04 1.135567641010338985e-05 1.131717648413199957e-05
6.124999999999999802e-04 1.155734560794409808e-05 1.154836827514999985e-05
6.250000000000000130e-04 1.179299980274129393e-05 1.181643465363399938e-05
6.375000000000000458e-04 1.206193091961768492e-05 1.212069858842400036e-05
6.500000000000000786e-04 1.236314652802124323e-05 1.246013494232400053e-05
6.625000000000000029e-04 1.269536306876554573e-05 1.283328729901799966e-05
6.750000000000000357e-04 1.305700271036725016e-05 1.323834196417100084e-05
6.875000000000000685e-04 1.344619362530102213e-05 1.367306456409499919e-05
6.999999999999999929e-04 1.386077340568884140e-05 1.413488311948900084e-05
7.125000000000000257e-04 1.429829534605534071e-05 1.462084278841899972e-05
7.250000000000000585e-04 1.475603742171830083e-05 1.512768189667799947e-05
7.374999999999999828e-04 1.523101398254191776e-05 1.565181043504699980e-05
7.500000000000000156e-04 1.571999044350893594e-05 1.618937353172799959e-05
7.625000000000000484e-04 1.621950154463281575e-05 1.673627474375499914e-05
7.750000000000000812e-04 1.672587401248636758e-05 1.728822405361500080e-05
7.875000000000000056e-04 1.723525461376721404e-05 1.784079891970299873e-05
8.000000000000000383e-04 1.774364458191331971e-05 1.838946854652500024e-05
8.125000000000000711e-04 1.824694116643607394e-05 1.892970447834799982e-05
8.249999999999999955e-04 1.874098659152187475e-05 1.945696732485299846e-05
8.375000000000000283e-04 1.922162403701300340e-05 1.996684790958699979e-05
8.500000000000000611e-04 1.968475945130911150e-05 2.045502220361400148e-05
8.625000000000000938e-04 2.012642718129327874e-05 2.091743434160499984e-05
8.750000000000000182e-04 2.054285669485545086e-05 2.135018141911399856e-05
8.875000000000000510e-04 2.093053720259531236e-05 2.174973823467299890e-05
9.000000000000000838e-04 2.128627685612664299e-05 2.211280147780399989e-05
9.125000000000000082e-04 2.160725344705173169e-05 2.243652595296899928e-05
9.250000000000000409e-04 2.189105413550395548e-05 2.271831788269000076e-05
9.375000000000000737e-04 2.213570262101828296e-05 2.295612872517500147e-05
9.499999999999999981e-04 2.233967318611636930e-05 2.314818014551900166e-05
9.625000000000000309e-04 2.250189207525671940e-05 2.329329313055600057e-05
9.750000000000000637e-04 2.262172755216640022e-05 2.339057179997600135e-05
9.875000000000000965e-04 2.269897062723462826e-05 2.343975908181099904e-05
1.000000000000000021e-03 2.273380879159993072e-05 2.344088306583300119e-05
1.012499999999999945e-03 2.272679514933295585e-05 2.339461335458799880e-05
1.025000000000000086e-03 2.267881513102342169e-05 2.330189756700200133e-05
1.037500000000000011e-03 2.259105259124694407e-05 2.316429337106899852e-05
1.050000000000000152e-03 2.246495661048690333e-05 2.298359394773700148e-05
1.062500000000000076e-03 2.230220982899710111e-05 2.276213840597899943e-05
1.075000000000000001e-03 2.210469869916738465e-05 2.250243427808000136e-05
1.087500000000000142e-03 2.187448568666541332e-05 2.220743294240399960e-05
1.100000000000000066e-03 2.161378321441451500e-05 2.188016787221799884e-05
1.112499999999999991e-03 2.132492900853498764e-05 2.152399699987200083e-05
1.125000000000000132e-03 2.101036247063556531e-05 2.114227321257200031e-05
1.137500000000000056e-03 2.067260173971881474e-05 2.073854274984499976e-05
1.149999999999999981e-03 2.031422120203384138e-05 2.031626366340599877e-05
1.162500000000000122e-03 1.993782933027892225e-05 1.987896626767200067e-05
1.175000000000000046e-03 1.954604687745056587e-05 1.943001878966399990e-05
1.187499999999999971e-03 1.914148558844298579e-05 1.897274658972900141e-05
1.200000000000000112e-03 1.872672772205608393e-05 1.851025980406999872e-05
1.212500000000000036e-03 1.830430677913501996e-05 1.804553103048899844e-05
1.224999999999999960e-03 1.787668990140525697e-05 1.758128529826400021e-05
1.237500000000000102e-03 1.744626243714065506e-05 1.712005376667699870e-05
1.250000000000000026e-03 1.701531515175295635e-05 1.666411657776099953e-05
1.262500000000000167e-03 1.658603450268919524e-05 1.621553185173200040e-05
1.275000000000000092e-03 1.616049629308007225e-05 1.577613610719000160e-05
1.287500000000000016e-03 1.574066288193513226e-05 1.534754864378700157e-05
1.300000000000000157e-03 1.532838396774107890e-05 1.493120614530299981e-05
1.312500000000000082e-03 1.492540078757448809e-05 1.452836256736299930e-05
1.325000000000000006e-03 1.453335340457680192e-05 1.414016187164000033e-05
1.337500000000000147e-03 1.415379059927336486e-05 1.376760173316700054e-05
1.350000000000000071e-03 1.378818174618193424e-05 1.341164225216100064e-05
1.362499999999999996e-03 1.343792995718934135e-05 1.307314070984100081e-05
1.375000000000000137e-03 1.310438570797963615e-05 1.275299162547400062e-05
1.387500000000000061e-03 1.278886013735838577e-05 1.245203824577099998e-05
1.399999999999999986e-03 1.249263722026109659e-05 1.217120125941199942e-05
1.412500000000000127e-03 1.221698406301615587e-05 1.191138438329099965e-05
1.425000000000000051e-03 1.196315864775021253e-05 1.167361745224499975e-05
1.437499999999999976e-03 1.173241446043055875e-05 1.145892774031399928e-05
1.450000000000000117e-03 1.152600156598440043e-05 1.126849502505799956e-05
1.462500000000000041e-03 1.134516384096852324e-05 1.110347902134699943e-05
1.474999999999999966e-03 1.119113223242074447e-05 1.096519159154199960e-05
1.487500000000000107e-03 1.106511407531287245e-05 1.085489399084999973e-05
1.500000000000000031e-03 1.096827866425336045e-05 1.077398021926900075e-05
1.512500000000000172e-03 1.090173943149667360e-05 1.072373364305500006e-05
1.525000000000000097e-03 1.086653322680228599e-05 1.070552633908500079e-05
1.537500000000000021e-03 1.086359731864223336e-05 1.072054423935099961e-05
1.550000000000000162e-03 1.089374483597235793e-05 1.077000116551199934e-05
1.562500000000000087e-03 1.095763943890522585e-05 1.085484002052299937e-05
1.575000000000000011e-03 1.105577004186711710e-05 1.097595495135099964e-05
1.587500000000000152e-03 1.118842641030107466e-05 1.113388049587200041e-05
1.600000000000000077e-03 1.135567641010338985e-05 1.132902297810599982e-05
1.612500000000000001e-03 1.155734560794409808e-05 1.156134854746800072e-05
1.625000000000000142e-03 1.179299980274129393e-05 1.183061985475499952e-05
1.637500000000000067e-03 1.206193091961768492e-05 1.213610327854400011e-05
1.649999999999999991e-03 1.236314652802124323e-05 1.247680807329100037e-05
1.662500000000000132e-03 1.269536306876554573e-05 1.285122885056199972e-05
1.675000000000000057e-03 1.305700271036725016e-05 1.325758097715399975e-05
1.687499999999999981e-03 1.344619362530102213e-05 1.369359101973700018e-05
1.700000000000000122e-03 1.386077340568884140e-05 1.415670875231500044e-05
1.712500000000000046e-03 1.429829534605534071e-05 1.464395009158900067e-05
1.725000000000000188e-03 1.475603742171830083e-05 1.515206496174400029e-05
1.737500000000000112e-03 1.523101398254191776e-05 1.567744362504499967e-05
1.750000000000000036e-03 1.571999044350893594e-05 1.621623157975799978e-05
1.762500000000000178e-03 1.621950154463281575e-05 1.676432311055299978e-05
1.775000000000000102e-03 1.672587401248636758e-05 1.731742000719499867e-05
1.787500000000000026e-03 1.723525461376721404e-05 1.787109900528699972e-05
1.800000000000000168e-03 1.774364458191331971e-05 1.842081256832199846e-05
1.812500000000000092e-03 1.824694116643607394e-05 1.896204324013900068e-05
1.825000000000000016e-03 1.874098659152187475e-05 1.949022834991600048e-05
1.837500000000000158e-03 1.922162403701300340e-05 2.000097710084200068e-05
1.850000000000000082e-03 1.968475945130911150e-05 2.048993751345600032e-05
1.862500000000000006e-03 2.012642718129327874e-05 2.095307676495200083e-05
1.875000000000000147e-03 2.054285669485545086e-05 2.138646066218999876e-05
1.887500000000000072e-03 2.093053720259531236e-05 2.178658838330400078e-05
1.899999999999999996e-03 2.128627685612664299e-05 2.215012350877399843e-05
1.912500000000000137e-03 2.160725344705173169e-05 2.247424356659800078e-05
1.925000000000000062e-03 2.189105413550395548e-05 2.275632175312999897e-05
1.937499999999999986e-03 2.213570262101828296e-05 2.299432880294800043e-05
1.950000000000000127e-03 2.233967318611636930e-05 2.318645633444999901e-05
1.962500000000000269e-03 2.250189207525671940e-05 2.333154098979999940e-05
1.975000000000000193e-03 2.262172755216640022e-05 2.342866315167999941e-05
1.987500000000000117e-03 2.269897062723462826e-05 2.347757872217299971e-05
2.000000000000000042e-03 2.273380879159993072e-05 2.347830140871400153e-05
2.012499999999999966e-03 2.272679514933295585e-05 2.343151248811099988e-05
2.024999999999999890e-03 2.267881513102342169e-05 2.333815625335899886e-05
2.037500000000000248e-03 2.259105259124694407e-05 2.319980122422799881e-05
2.050000000000000173e-03 2.246495661048690333e-05 2.301824724293900142e-05
2.062500000000000097e-03 2.230220982899710111e-05 2.279584269793300140e-05
2.075000000000000022e-03 2.210469869916738465e-05 2.253510935147299947e-05
2.087499999999999946e-03 2.187448568666541332e-05 2.223900584284899958e-05
2.100000000000000304e-03 2.161378321441451500e-05 2.191058441723700112e-05
2.112500000000000228e-03 2.132492900853498764e-05 2.155320686854000011e-05
2.125000000000000153e-03 2.101036247063556531e-05 2.117024619962099856e-05
2.137500000000000077e-03 2.067260173971881474e-05 2.076524978605600054e-05
2.150000000000000001e-03 2.031422120203384138e-05 2.034169526807699845e-05
2.162499999999999926e-03 1.993782933027892225e-05 1.990311116702599928e-05
2.175000000000000284e-03 1.954604687745056587e-05 1.945288351045899977e-05
2.187500000000000208e-03 1.914148558844298579e-05 1.899433685876600076e-05
2.200000000000000133e-03 1.872672772205608393e-05 1.853059577801799841e-05
2.212500000000000057e-03 1.830430677913501996e-05 1.806463316830599896e-05
2.224999999999999981e-03 1.787668990140525697e-05 1.759918508999499902e-05
2.237499999999999906e-03 1.744626243714065506e-05 1.713678466702900108e-05
2.250000000000000264e-03 1.701531515175295635e-05 1.667971922046799967e-05
2.262500000000000188e-03 1.658603450268919524e-05 1.623005072042500027e-05
2.275000000000000112e-03 1.616049629308007225e-05 1.578961876812599857e-05
2.287500000000000037e-03 1.574066288193513226e-05 1.536004855372400115e-05
2.299999999999999961e-03 1.532838396774107890e-05 1.494277568482700040e-05
2.312500000000000319e-03 1.492540078757448809e-05 1.453906203405600029e-05
2.325000000000000244e-03 1.453335340457680192e-05 1.415004655984900067e-05
2.337500000000000168e-03 1.415379059927336486e-05 1.377673697002099945e-05
2.350000000000000092e-03 1.378818174618193424e-05 1.342008446042900060e-05
2.362500000000000017e-03 1.343792995718934135e-05 1.308095869206999993e-05
2.374999999999999941e-03 1.310438570797963615e-05 1.276024131807000006e-05
2.387500000000000299e-03 1.278886013735838577e-05 1.245879063161900029e-05
2.400000000000000223e-03 1.249263722026109659e-05 1.217751027843299996e-05
2.412500000000000148e-03 1.221698406301615587e-05 1.191732228055299960e-05
2.425000000000000072e-03 1.196315864775021253e-05 1.167923463236399989e-05
2.437499999999999997e-03 1.173241446043055875e-05 1.146429694273799926e-05
2.449999999999999921e-03 1.152600156598440043e-05 1.127366165283199935e-05
2.462500000000000279e-03 1.134516384096852324e-05 1.110851497961800016e-05
2.475000000000000203e-03 1.119113223242074447e-05 1.097013677313899948e-05
2.487500000000000128e-03 1.106511407531287245e-05 1.085982040807600014e-05
2.500000000000000052e-03 1.096827866425336045e-05 1.077891926337600082e-05
2.512499999999999976e-03 1.090173943149667360e-05 1.072875600769900024e-05
2.525000000000000334e-03 1.086653322680228599e-05 1.071065547772399968e-05
2.537500000000000259e-03 1.086359731864223336e-05 1.072584828584099996e-05
2.550000000000000183e-03 1.089374483597235793e-05 1.077549571767600008e-05
2.562500000000000108e-03 1.095763943890522585e-05 1.086058935685899959e-05
2.575000000000000032e-03 1.105577004186711710e-05 1.098196665958000022e-05
2.587499999999999956e-03 1.118842641030107466e-05 1.114021382199400050e-05
2.600000000000000314e-03 1.135567641010338985e-05 1.133567789337500003e-05
2.612500000000000239e-03 1.155734560794409808e-05 1.156837775890899940e-05
2.625000000000000163e-03 1.179299980274129393e-05 1.183801643249999962e-05
2.637500000000000087e-03 1.206193091961768492e-05 1.214391207543300046e-05
2.650000000000000012e-03 1.236314652802124323e-05 1.248501692516499968e-05
2.662499999999999936e-03 1.269536306876554573e-05 1.285987394179599977e-05
2.675000000000000294e-03 1.305700271036725016e-05 1.326664754205800063e-05
2.687500000000000219e-03 1.344619362530102213e-05 1.370310615363700003e-05
2.700000000000000143e-03 1.386077340568884140e-05 1.416665777810399974e-05
2.712500000000000067e-03 1.429829534605534071e-05 1.465434989045699964e-05
2.724999999999999992e-03 1.475603742171830083e-05 1.516290247167000082e-05
2.737499999999999916e-03 1.523101398254191776e-05 1.568872353157499831e-05
2.750000000000000274e-03 1.571999044350893594e-05 1.622794319603400041e-05
2.762500000000000198e-03 1.621950154463281575e-05 1.677645738544000155e-05
2.775000000000000123e-03 1.672587401248636758e-05 1.732996998384400157e-05
2.787500000000000047e-03 1.723525461376721404e-05 1.788404127810100044e-05
2.799999999999999972e-03 1.774364458191331971e-05 1.843414510500199886e-05
2.812500000000000330e-03 1.824694116643607394e-05 1.897572862125499908e-05
2.825000000000000254e-03 1.874098659152187475e-05 1.950427067786000018e-05
2.837500000000000178e-03 1.922162403701300340e-05 2.001532577351500009e-05
2.850000000000000103e-03 1.968475945130911150e-05 2.050460312064999915e-05
2.862500000000000027e-03 2.012642718129327874e-05 2.096799631366699895e-05
2.874999999999999951e-03 2.054285669485545086e-05 2.140165037396099941e-05
2.887500000000000309e-03 2.093053720259531236e-05 2.180197344882599947e-05
2.900000000000000234e-03 2.128627685612664299e-05 2.216572379305599950e-05
2.912500000000000158e-03 2.160725344705173169e-05 2.248997289491600087e-05
2.925000000000000083e-03 2.189105413550395548e-05 2.277220086279399959e-05
2.937500000000000007e-03 2.213570262101828296e-05 2.301026099715999904e-05
2.949999999999999931e-03 2.233967318611636930e-05 2.320246072754399901e-05
2.962500000000000289e-03 2.250189207525671940e-05 2.334751244498300154e-05
2.975000000000000214e-03 2.262172755216640022e-05 2.344461787258399999e-05
2.987500000000000138e-03 2.269897062723462826e-05 2.349340692842700028e-05
3.000000000000000062e-03 2.273380879159993072e-05 2.349401680126100064e-05
3.012499999999999987e-03 2.272679514933295585e-05 2.344700603785899889e-05
3.025000000000000345e-03 2.267881513102342169e-05 2.335344100929399909e-05
3.037500000000000269e-03 2.259105259124694407e-05 2.321477490990599956e-05
3.050000000000000194e-03 2.246495661048690333e-05 2.303292424038699834e-05
3.062500000000000118e-03 2.230220982899710111e-05 2.281013240027800060e-05
3.075000000000000042e-03 2.210469869916738465e-05 2.254902862367600067e-05
3.087499999999999967e-03 2.187448568666541332e-05 2.225247906333000059e-05
3.100000000000000325e-03 2.161378321441451500e-05 2.192363117405699965e-05
3.112500000000000249e-03 2.132492900853498764e-05 2.156576773233200017e-05
3.125000000000000173e-03 2.101036247063556531e-05 2.118234238919899850e-05
3.137500000000000098e-03 2.067260173971881474e-05 2.077683779081300079e-05
3.150000000000000022e-03 2.031422120203384138e-05 2.035279653183899926e-05
3.162499999999999947e-03 1.993782933027892225e-05 1.991369685261099921e-05
3.175000000000000305e-03 1.954604687745056587e-05 1.946297428205299835e-05
3.187500000000000229e-03 1.914148558844298579e-05 1.900391729362899842e-05
3.200000000000000153e-03 1.872672772205608393e-05 1.853968526007100087e-05
3.212500000000000078e-03 1.830430677913501996e-05 1.807322833937799906e-05
3.225000000000000002e-03 1.787668990140525697e-05 1.760730404506200125e-05
3.237500000000000360e-03 1.744626243714065506e-05 1.714443460285200129e-05
3.250000000000000284e-03 1.701531515175295635e-05 1.668691703420699962e-05
3.262500000000000209e-03 1.658603450268919524e-05 1.623681253013500058e-05
3.275000000000000133e-03 1.616049629308007225e-05 1.579596034939000117e-05
3.287500000000000058e-03 1.574066288193513226e-05 1.536599080428000032e-05
3.299999999999999982e-03 1.532838396774107890e-05 1.494833081402099949e-05
3.312500000000000340e-03 1.492540078757448809e-05 1.454426493354800023e-05
3.325000000000000264e-03 1.453335340457680192e-05 1.415491063500799973e-05
3.337500000000000189e-03 1.415379059927336486e-05 1.378129550674800049e-05
3.350000000000000113e-03 1.378818174618193424e-05 1.342434987800899998e-05
3.362500000000000037e-03 1.343792995718934135e-05 1.308496739952300058e-05
3.374999999999999962e-03 1.310438570797963615e-05 1.276400439995600085e-05
3.387500000000000320e-03 1.278886013735838577e-05 1.246234680254499988e-05
3.400000000000000244e-03 1.249263722026109659e-05 1.218086894921299961e-05
3.412500000000000169e-03 1.221698406301615587e-05 1.192052391993400004e-05
3.425000000000000093e-03 1.196315864775021253e-05 1.168228647180699930e-05
3.437500000000000017e-03 1.173241446043055875e-05 1.146724081617699931e-05
3.450000000000000375e-03 1.152600156598440043e-05 1.127650205135300043e-05
3.462500000000000300e-03 1.134516384096852324e-05 1.111129555584499996e-05
3.475000000000000224e-03 1.119113223242074447e-05 1.097285786346500049e-05
3.487500000000000148e-03 1.106511407531287245e-05 1.086252587764399950e-05
3.500000000000000073e-03 1.096827866425336045e-05 1.078160656311499956e-05
3.512499999999999997e-03 1.090173943149667360e-05 1.073146959912500006e-05
3.525000000000000355e-03 1.086653322680228599e-05 1.071338873831700061e-05
3.537500000000000280e-03 1.086359731864223336e-05 1.072864589628299934e-05
3.550000000000000204e-03 1.089374483597235793e-05 1.077834693413099957e-05
3.562500000000000128e-03 1.095763943890522585e-05 1.086353844376800059e-05
3.575000000000000053e-03 1.105577004186711710e-05 1.098499897653400044e-05
3.587499999999999977e-03 1.118842641030107466e-05 1.114337233967100048e-05
3.600000000000000335e-03 1.135567641010338985e-05 1.133894470473199945e-05
3.612500000000000260e-03 1.155734560794409808e-05 1.157179332795000075e-05
3.625000000000000184e-03 1.179299980274129393e-05 1.184156053415100018e-05
3.637500000000000108e-03 1.206193091961768492e-05 1.214762135936799986e-05
3.650000000000000033e-03 1.236314652802124323e-05 1.248887033906400018e-05
3.662500000000000391e-03 1.269536306876554573e-05 1.286390306052800082e-05
3.675000000000000315e-03 1.305700271036725016e-05 1.327083245873599949e-05
3.687500000000000239e-03 1.344619362530102213e-05 1.370747217119400062e-05
3.700000000000000164e-03 1.386077340568884140e-05 1.417118816038800058e-05
3.712500000000000088e-03 1.429829534605534071e-05 1.465906218080900074e-05
3.725000000000000012e-03 1.475603742171830083e-05 1.516778465304399996e-05
3.737500000000000371e-03 1.523101398254191776e-05 1.569378363549000138e-05
3.750000000000000295e-03 1.571999044350893594e-05 1.623317508310000092e-05
3.762500000000000219e-03 1.621950154463281575e-05 1.678185814352099948e-05
3.775000000000000144e-03 1.672587401248636758e-05 1.733554059235899983e-05
3.787500000000000068e-03 1.723525461376721404e-05 1.788976698257300094e-05
3.799999999999999992e-03 1.774364458191331971e-05 1.844003497596800024e-05
3.812500000000000350e-03 1.824694116643607394e-05 1.898175580358099935e-05
3.825000000000000275e-03 1.874098659152187475e-05 1.951045302516900168e-05
3.837500000000000199e-03 1.922162403701300340e-05 2.002162455462400134e-05
3.850000000000000124e-03 1.968475945130911150e-05 2.051104500903599880e-05
3.862500000000000048e-03 2.012642718129327874e-05 2.097453123275300075e-05
3.874999999999999972e-03 2.054285669485545086e-05 2.140831305066099845e-05
3.887500000000000330e-03 2.093053720259531236e-05 2.180870322505000145e-05
3.900000000000000255e-03 2.128627685612664299e-05 2.217256190222499925e-05
3.912500000000000179e-03 2.160725344705173169e-05 2.249684912433700160e-05
3.925000000000000537e-03 2.189105413550395548e-05 2.277915973760300054e-05
3.937500000000000028e-03 2.213570262101828296e-05 2.301722548341900162e-05
3.950000000000000386e-03 2.233967318611636930e-05 2.320947857689800112e-05
3.962499999999999876e-03 2.250189207525671940e-05 2.335449926305700039e-05
3.975000000000000235e-03 2.262172755216640022e-05 2.345162160814100101e-05
3.987500000000000593e-03 2.269897062723462826e-05 2.350034028969199887e-05


==> figures/results/lam_inductor_scenario_a/losses_scen_a_10kHz_rel_error_convergence_cst.txt <==
DoFs Losses(W) Error(percent)
1.417700000000000000e+04 1.137000000000000011e+00 2.777408637873754742e+02
4.894300000000000000e+04 8.178900000000000059e-01 1.717242524916943864e+02
1.112140000000000000e+05 4.918000000000000149e-01 6.338870431893688107e+01
2.079540000000000000e+05 4.622999999999999887e-01 5.358803986710963585e+01
8.636040000000000000e+05 3.351000000000000090e-01 1.132890365448505676e+01
2.468634000000000000e+06 3.059999999999999942e-01 1.661129568106313847e+00
5.545291000000000000e+06 3.009999999999999898e-01 0.000000000000000000e+00
1.850308300000000000e+07 3.009999999999999898e-01 0.000000000000000000e+00


==> figures/results/lam_inductor_scenario_a/losses_scen_a_10kHz_rel_error_convergence_homhbfem.txt <==
DoFs Losses(W) Error(percent)
1.237800000000000000e+04 3.547000000000000153e-01 2.992673992673991989e+01
2.459600000000000000e+04 3.275000000000000133e-01 1.996336996336995995e+01
3.335700000000000000e+04 3.014999999999999902e-01 1.043956043956042734e+01
4.524500000000000000e+04 2.893999999999999906e-01 6.007326007325995754e+00
7.403900000000000000e+04 2.777000000000000024e-01 1.721611721611714829e+00
1.100000000000000000e+05 2.730000000000000204e-01 0.000000000000000000e+00
2.441170000000000000e+05 2.730000000000000204e-01 0.000000000000000000e+00
5.199600000000000000e+05 2.730000000000000204e-01 0.000000000000000000e+00


==> figures/results/lam_inductor_scenario_a/losses_scenario_a.txt <==
f(Hz)   Reference   HomHBFEM
50      4.79e-05    5.09e-05
100     1.81e-04    1.91e-04
500     3.26e-03    3.29e-03
1000    1.00e-02    1.03e-02
5000    1.08e-01    9.98e-02
10000   3.01e-01    2.73e-01


==> figures/results/lam_inductor_scenario_a2/energy_comparison_1000Hz_scenario_a2.txt <==
# time(s) energy_getdp(W) energy_cst(W)
0.000000000000000000e+00 3.150055235881245004e-05 3.225355040992899675e-05
1.250000000000000060e-05 3.149200061264922310e-05 3.209341629204900200e-05
2.500000000000000120e-05 3.139295397869850708e-05 3.182572623976799721e-05
3.750000000000000349e-05 3.120541866327434708e-05 3.145527266182600198e-05
5.000000000000000240e-05 3.093185755869244587e-05 3.098855665751100213e-05
6.250000000000000130e-05 3.057517359167237259e-05 3.043325005585799975e-05
7.500000000000000698e-05 3.013871425163651909e-05 2.979823626965300031e-05
8.749999999999999911e-05 2.962630296358793346e-05 2.909305403510999865e-05
1.000000000000000048e-04 2.904229653137193384e-05 2.832783438310100102e-05
1.125000000000000105e-04 2.839165954869853347e-05 2.751281304260100113e-05
1.250000000000000026e-04 2.768003785401978710e-05 2.665830101371100154e-05
1.375000000000000083e-04 2.691380609489042391e-05 2.577433260324200036e-05
1.500000000000000140e-04 2.610006276301508895e-05 2.487065816460500093e-05
1.625000000000000196e-04 2.524655253047185770e-05 2.395648867592600076e-05
1.749999999999999982e-04 2.436150990301864876e-05 2.304045676860000063e-05
1.875000000000000039e-04 2.345343587787630747e-05 2.213037216583199943e-05
2.000000000000000096e-04 2.253083417103942250e-05 2.123317786205600053e-05
2.125000000000000153e-04 2.160194071479011816e-05 2.035476097847000167e-05
2.250000000000000209e-04 2.067447820436630547e-05 1.949996201945299835e-05
2.374999999999999995e-04 1.975545870990499714e-05 1.867253641069200145e-05
2.500000000000000052e-04 1.885104586003071123e-05 1.787519215554499963e-05
2.625000000000000380e-04 1.796647762166705018e-05 1.710965021413899883e-05
2.750000000000000166e-04 1.710604311290855962e-05 1.637671971618999986e-05
2.874999999999999951e-04 1.627310455308372496e-05 1.567639675169100029e-05
3.000000000000000279e-04 1.547015354101469989e-05 1.500806593058300029e-05
3.125000000000000065e-04 1.469889490568780308e-05 1.437053094993199991e-05
3.250000000000000393e-04 1.396034995862360529e-05 1.376223514111800061e-05
3.375000000000000179e-04 1.325497487609574189e-05 1.318139504866799935e-05
3.499999999999999964e-04 1.258279262634181017e-05 1.262614717650199931e-05
3.625000000000000292e-04 1.194353106372723687e-05 1.209468391596199967e-05
3.750000000000000078e-04 1.133676928315239742e-05 1.158543478780799929e-05
3.875000000000000406e-04 1.076208031343963795e-05 1.109719169695200042e-05
4.000000000000000192e-04 1.021917216979546100e-05 1.062914294356500066e-05
4.124999999999999977e-04 9.708017426951133673e-06 1.018105466121500024e-05
4.250000000000000305e-04 9.228966366854893659e-06 9.753329925448399223e-06
4.375000000000000091e-04 8.782837173266379221e-06 9.347069493275600831e-06
4.500000000000000419e-04 8.370981240178311140e-06 8.964099597011899529e-06
4.625000000000000205e-04 7.995316915722316638e-06 8.606966931237200070e-06
4.749999999999999990e-04 7.658327342149690508e-06 8.278923391959399795e-06
4.875000000000000318e-04 7.363033115231264148e-06 7.983895396357799996e-06
5.000000000000000104e-04 7.112921097191803720e-06 7.726408213303400725e-06
5.125000000000000432e-04 6.911848044778973685e-06 7.511486814340700177e-06
5.250000000000000760e-04 6.763920034391754629e-06 7.344542304207899877e-06
5.375000000000000003e-04 6.673348121332275445e-06 7.231232381342200406e-06
5.500000000000000331e-04 6.644293901028693946e-06 7.177331052430800394e-06
5.625000000000000659e-04 6.680709021521578167e-06 7.188528815396800100e-06
5.749999999999999903e-04 6.786177434637252974e-06 7.270312963772800031e-06
5.875000000000000231e-04 6.963768078332758339e-06 7.427717957454000206e-06
6.000000000000000559e-04 7.215905590592486812e-06 7.665222353162600663e-06
6.124999999999999802e-04 7.544265522819546727e-06 7.986458781533799296e-06
6.250000000000000130e-04 7.949699038087297326e-06 8.394126022252799922e-06
6.375000000000000458e-04 8.432190118594232861e-06 8.889661121424099747e-06
6.500000000000000786e-04 8.990845786309516245e-06 9.473203730703999546e-06
6.625000000000000029e-04 9.623916731646541209e-06 1.014335067546799932e-05
6.750000000000000357e-04 1.032884213018775782e-05 1.089736167694600065e-05
6.875000000000000685e-04 1.110230862902102955e-05 1.173120502216199952e-05
6.999999999999999929e-04 1.194031019771286238e-05 1.263988314885000027e-05
7.125000000000000257e-04 1.283819387948025973e-05 1.361728711171000037e-05
7.250000000000000585e-04 1.379067779428191763e-05 1.465625982607399969e-05
7.374999999999999828e-04 1.479183310520432606e-05 1.574843279364500004e-05
7.500000000000000156e-04 1.583503111415923966e-05 1.688446961969700127e-05
7.625000000000000484e-04 1.691286866379033662e-05 1.805410979273699873e-05
7.750000000000000812e-04 1.801709653130607457e-05 1.924636352225400114e-05
7.875000000000000056e-04 1.913858281096856537e-05 2.044973394086300030e-05
8.000000000000000383e-04 2.026734333999184815e-05 2.165230706913300144e-05
8.125000000000000711e-04 2.139266279120382534e-05 2.284210495244299948e-05
8.249999999999999955e-04 2.250331427024635663e-05 2.400712326818599848e-05
8.375000000000000283e-04 2.358786559792636390e-05 2.513585931132900165e-05
8.500000000000000611e-04 2.463504183179942488e-05 2.621711767750500163e-05
8.625000000000000938e-04 2.563410082205396843e-05 2.724062350155900038e-05
8.750000000000000182e-04 2.657517493243912159e-05 2.819665615075900010e-05
8.875000000000000510e-04 2.744953813659515139e-05 2.907666072179000130e-05
9.000000000000000838e-04 2.824977176442159942e-05 2.987275736758200113e-05
9.125000000000000082e-04 2.896982074152452746e-05 3.057823896478400018e-05
9.250000000000000409e-04 2.960495110100877850e-05 3.118688915177400057e-05
9.375000000000000737e-04 3.015163488822862245e-05 3.169358272233800330e-05
9.499999999999999981e-04 3.060739714041450110e-05 3.209346204902200099e-05
9.625000000000000309e-04 3.097065953924495819e-05 3.238286205356000132e-05
9.750000000000000637e-04 3.124060688307832940e-05 3.255864833504700098e-05
9.875000000000000965e-04 3.141708849450514785e-05 3.261943706711599997e-05
1.000000000000000021e-03 3.150055235881245004e-05 3.256492959467500152e-05
1.012499999999999945e-03 3.149200061264922310e-05 3.239704127276100130e-05
1.025000000000000086e-03 3.139295397869850708e-05 3.211903940379899874e-05
1.037500000000000011e-03 3.120541866327434708e-05 3.173639303608299787e-05
1.050000000000000152e-03 3.093185755869244587e-05 3.125570817169900093e-05
1.062500000000000076e-03 3.057517359167237259e-05 3.068534661038100329e-05
1.075000000000000001e-03 3.013871425163651909e-05 3.003430226513500076e-05
1.087500000000000142e-03 2.962630296358793346e-05 2.931268925517299995e-05
1.100000000000000066e-03 2.904229653137193384e-05 2.853070341871599840e-05
1.112499999999999991e-03 2.839165954869853347e-05 2.769901390652799850e-05
1.125000000000000132e-03 2.768003785401978710e-05 2.682792851180100096e-05
1.137500000000000056e-03 2.691380609489042391e-05 2.592775168467100069e-05
1.149999999999999981e-03 2.610006276301508895e-05 2.500816525075699891e-05
1.162500000000000122e-03 2.524655253047185770e-05 2.407853589578100019e-05
1.175000000000000046e-03 2.436150990301864876e-05 2.314743495919500133e-05
1.187499999999999971e-03 2.345343587787630747e-05 2.222278975441799886e-05
1.200000000000000112e-03 2.253083417103942250e-05 2.131151932617400007e-05
1.212500000000000036e-03 2.160194071479011816e-05 2.041960274210299933e-05
1.224999999999999960e-03 2.067447820436630547e-05 1.955189260620599970e-05
1.237500000000000102e-03 1.975545870990499714e-05 1.871220168175399975e-05
1.250000000000000026e-03 1.885104586003071123e-05 1.790325828285799974e-05
1.262500000000000167e-03 1.796647762166705018e-05 1.712680304812899985e-05
1.275000000000000092e-03 1.710604311290855962e-05 1.638367473486399857e-05
1.287500000000000016e-03 1.627310455308372496e-05 1.567391196360499864e-05
1.300000000000000157e-03 1.547015354101469989e-05 1.499685598767300076e-05
1.312500000000000082e-03 1.469889490568780308e-05 1.435133691635800081e-05
1.325000000000000006e-03 1.396034995862360529e-05 1.373580504238599983e-05
1.337500000000000147e-03 1.325497487609574189e-05 1.314847529418400005e-05
1.350000000000000071e-03 1.258279262634181017e-05 1.258748194200900068e-05
1.362499999999999996e-03 1.194353106372723687e-05 1.205101684700799951e-05
1.375000000000000137e-03 1.133676928315239742e-05 1.153749508315299969e-05
1.387500000000000061e-03 1.076208031343963795e-05 1.104570549455799968e-05
1.399999999999999986e-03 1.021917216979546100e-05 1.057481397951500022e-05
1.412500000000000127e-03 9.708017426951133673e-06 1.012460088664899966e-05
1.425000000000000051e-03 9.228966366854893659e-06 9.695420520025999954e-06
1.437499999999999976e-03 8.782837173266379221e-06 9.288375847428300547e-06
1.450000000000000117e-03 8.370981240178311140e-06 8.905256608090299887e-06
1.462500000000000041e-03 7.995316915722316638e-06 8.548600294047299371e-06
1.474999999999999966e-03 7.658327342149690508e-06 8.221624728237199827e-06
1.487500000000000107e-03 7.363033115231264148e-06 7.928232854248499692e-06
1.500000000000000031e-03 7.112921097191803720e-06 7.672925929771900471e-06
1.512500000000000172e-03 6.911848044778973685e-06 7.460686685470899785e-06
1.525000000000000097e-03 6.763920034391754629e-06 7.296914837495199920e-06
1.537500000000000021e-03 6.673348121332275445e-06 7.187206207961299968e-06
1.550000000000000162e-03 6.644293901028693946e-06 7.137338843356299986e-06
1.562500000000000087e-03 6.680709021521578167e-06 7.152921770436900161e-06
1.575000000000000011e-03 6.786177434637252974e-06 7.239461437956799603e-06
1.587500000000000152e-03 6.963768078332758339e-06 7.401893265804799719e-06
1.600000000000000077e-03 7.215905590592486812e-06 7.644725917868699775e-06
1.612500000000000001e-03 7.544265522819546727e-06 7.971477613188599336e-06
1.625000000000000142e-03 7.949699038087297326e-06 8.384877408920500528e-06
1.637500000000000067e-03 8.432190118594232861e-06 8.886233686239200570e-06
1.649999999999999991e-03 8.990845786309516245e-06 9.475709111897900118e-06
1.662500000000000132e-03 9.623916731646541209e-06 1.015177806137300015e-05
1.675000000000000057e-03 1.032884213018775782e-05 1.091174813637599981e-05
1.687499999999999981e-03 1.110230862902102955e-05 1.175152704493700003e-05
1.700000000000000122e-03 1.194031019771286238e-05 1.266618252105300010e-05
1.712500000000000046e-03 1.283819387948025973e-05 1.364954487818900004e-05
1.725000000000000188e-03 1.379067779428191763e-05 1.469446390913300019e-05
1.737500000000000112e-03 1.479183310520432606e-05 1.579250367950499882e-05
1.750000000000000036e-03 1.583503111415923966e-05 1.693431082735200001e-05
1.762500000000000178e-03 1.691286866379033662e-05 1.810958841594599881e-05
1.775000000000000102e-03 1.801709653130607457e-05 1.930731018609699892e-05
1.787500000000000026e-03 1.913858281096856537e-05 2.051596880805999968e-05
1.800000000000000168e-03 2.026734333999184815e-05 2.172359653897700061e-05
1.812500000000000092e-03 2.139266279120382534e-05 2.291823889231299843e-05
1.825000000000000016e-03 2.250331427024635663e-05 2.408784642102099852e-05
1.837500000000000158e-03 2.358786559792636390e-05 2.522098821732799863e-05
1.850000000000000082e-03 2.463504183179942488e-05 2.630642773834400026e-05
1.862500000000000006e-03 2.563410082205396843e-05 2.733398073072399858e-05
1.875000000000000147e-03 2.657517493243912159e-05 2.829387992668600064e-05
1.887500000000000072e-03 2.744953813659515139e-05 2.917766240856200147e-05
1.899999999999999996e-03 2.824977176442159942e-05 2.997737297090900051e-05
1.912500000000000137e-03 2.896982074152452746e-05 3.068633825157199920e-05
1.925000000000000062e-03 2.960495110100877850e-05 3.129818063814499669e-05
1.937499999999999986e-03 3.015163488822862245e-05 3.180769634491800230e-05
1.950000000000000127e-03 3.060739714041450110e-05 3.220978432301999962e-05
1.962500000000000269e-03 3.097065953924495819e-05 3.250065466141100254e-05
1.975000000000000193e-03 3.124060688307832940e-05 3.267698174872099798e-05
1.987500000000000117e-03 3.141708849450514785e-05 3.273734769487900034e-05
2.000000000000000042e-03 3.150055235881245004e-05 3.268141386037000016e-05
2.012499999999999966e-03 3.149200061264922310e-05 3.251118211061800224e-05
2.024999999999999890e-03 3.139295397869850708e-05 3.223000203480099938e-05
2.037500000000000248e-03 3.120541866327434708e-05 3.184348245490100103e-05
2.050000000000000173e-03 3.093185755869244587e-05 3.135835640544300040e-05
2.062500000000000097e-03 3.057517359167237259e-05 3.078312054724999773e-05
2.075000000000000022e-03 3.013871425163651909e-05 3.012689564496800047e-05
2.087499999999999946e-03 2.962630296358793346e-05 2.939989359941700079e-05
2.100000000000000304e-03 2.904229653137193384e-05 2.861241385753200152e-05
2.112500000000000228e-03 2.839165954869853347e-05 2.777518756283899973e-05
2.125000000000000153e-03 2.768003785401978710e-05 2.689859747164800147e-05
2.137500000000000077e-03 2.691380609489042391e-05 2.599297114213800086e-05
2.150000000000000001e-03 2.610006276301508895e-05 2.506802987934700062e-05
2.162499999999999926e-03 2.524655253047185770e-05 2.413314010443200037e-05
2.175000000000000284e-03 2.436150990301864876e-05 2.319689773102499860e-05
2.187500000000000208e-03 2.345343587787630747e-05 2.226723181280099905e-05
2.200000000000000133e-03 2.253083417103942250e-05 2.135108539235799929e-05
2.212500000000000057e-03 2.160194071479011816e-05 2.045444759996099929e-05
2.224999999999999981e-03 2.067447820436630547e-05 1.958219183404599995e-05
2.237499999999999906e-03 1.975545870990499714e-05 1.873814353157799987e-05
2.250000000000000264e-03 1.885104586003071123e-05 1.792504519673999885e-05
2.262500000000000188e-03 1.796647762166705018e-05 1.714464880646899997e-05
2.275000000000000112e-03 1.710604311290855962e-05 1.639780204309300066e-05
2.287500000000000037e-03 1.627310455308372496e-05 1.568455090348800027e-05
2.299999999999999961e-03 1.547015354101469989e-05 1.500424338867400075e-05
2.312500000000000319e-03 1.469889490568780308e-05 1.435571146957599981e-05
2.325000000000000244e-03 1.396034995862360529e-05 1.373741367335100020e-05
2.337500000000000168e-03 1.325497487609574189e-05 1.314756014849300026e-05
2.350000000000000092e-03 1.258279262634181017e-05 1.258429705697199938e-05
2.362500000000000017e-03 1.194353106372723687e-05 1.204580358387599969e-05
2.374999999999999941e-03 1.133676928315239742e-05 1.153051078827499998e-05
2.387500000000000299e-03 1.076208031343963795e-05 1.103718706531000046e-05
2.400000000000000223e-03 1.021917216979546100e-05 1.056501784214399962e-05
2.412500000000000148e-03 9.708017426951133673e-06 1.011375709339899968e-05
2.425000000000000072e-03 9.228966366854893659e-06 9.683779287853999234e-06
2.437499999999999997e-03 8.782837173266379221e-06 9.276158675852900695e-06
2.449999999999999921e-03 8.370981240178311140e-06 8.892701824049499177e-06
2.462500000000000279e-03 7.995316915722316638e-06 8.535920001881999218e-06
2.475000000000000203e-03 7.658327342149690508e-06 8.209039436101899756e-06
2.487500000000000128e-03 7.363033115231264148e-06 7.915945150525999390e-06
2.500000000000000052e-03 7.112921097191803720e-06 7.661132341265899432e-06
2.512499999999999976e-03 6.911848044778973685e-06 7.449580096471199781e-06
2.525000000000000334e-03 6.763920034391754629e-06 7.286662676550000272e-06
2.537500000000000259e-03 6.673348121332275445e-06 7.177991285612799721e-06
2.550000000000000183e-03 6.644293901028693946e-06 7.129296094351799987e-06
2.562500000000000108e-03 6.680709021521578167e-06 7.146222558432900074e-06
2.575000000000000032e-03 6.786177434637252974e-06 7.234206518032699972e-06
2.587499999999999956e-03 6.963768078332758339e-06 7.398239921149800348e-06
2.600000000000000314e-03 7.215905590592486812e-06 7.642739945140100159e-06
2.612500000000000239e-03 7.544265522819546727e-06 7.971297212007399542e-06
2.625000000000000163e-03 7.949699038087297326e-06 8.386531183079999952e-06
2.637500000000000087e-03 8.432190118594232861e-06 8.889830972387600697e-06
2.650000000000000012e-03 8.990845786309516245e-06 9.481239112973900230e-06
2.662499999999999936e-03 9.623916731646541209e-06 1.015931633440600030e-05
2.675000000000000294e-03 1.032884213018775782e-05 1.092126300062099922e-05
2.687500000000000219e-03 1.110230862902102955e-05 1.176308411033999928e-05
2.700000000000000143e-03 1.194031019771286238e-05 1.267976119443200011e-05
2.712500000000000067e-03 1.283819387948025973e-05 1.366519712289400048e-05
2.724999999999999992e-03 1.379067779428191763e-05 1.471216506683400013e-05
2.737499999999999916e-03 1.479183310520432606e-05 1.581226428028300156e-05
2.750000000000000274e-03 1.583503111415923966e-05 1.695609882742199969e-05
2.762500000000000198e-03 1.691286866379033662e-05 1.813337104087099877e-05
2.775000000000000123e-03 1.801709653130607457e-05 1.933305555487699922e-05
2.787500000000000047e-03 1.913858281096856537e-05 2.054359854788100070e-05
2.799999999999999972e-03 2.026734333999184815e-05 2.175308464601599933e-05
2.812500000000000330e-03 2.139266279120382534e-05 2.294946598799099869e-05
2.825000000000000254e-03 2.250331427024635663e-05 2.412080922165100140e-05
2.837500000000000178e-03 2.358786559792636390e-05 2.525554661399799991e-05
2.850000000000000103e-03 2.463504183179942488e-05 2.634261774743999984e-05
2.862500000000000027e-03 2.563410082205396843e-05 2.737165135243099890e-05
2.874999999999999951e-03 2.657517493243912159e-05 2.833310852896899919e-05
2.887500000000000309e-03 2.744953813659515139e-05 2.921828942510099885e-05
2.900000000000000234e-03 2.824977176442159942e-05 3.001950001301499952e-05
2.912500000000000158e-03 2.896982074152452746e-05 3.072976653749399825e-05
2.925000000000000083e-03 2.960495110100877850e-05 3.134297097663999880e-05
2.937500000000000007e-03 3.015163488822862245e-05 3.185353877365499785e-05
2.949999999999999931e-03 3.060739714041450110e-05 3.225661782615300095e-05
2.962500000000000289e-03 3.097065953924495819e-05 3.254802056781000202e-05
2.975000000000000214e-03 3.124060688307832940e-05 3.272469923987500001e-05
2.987500000000000138e-03 3.141708849450514785e-05 3.278487710231799764e-05
3.000000000000000062e-03 3.150055235881245004e-05 3.272854315524400317e-05
3.012499999999999987e-03 3.149200061264922310e-05 3.255740043564600003e-05
3.025000000000000345e-03 3.139295397869850708e-05 3.227514964744000031e-05
3.037500000000000269e-03 3.120541866327434708e-05 3.188714603113599689e-05
3.050000000000000194e-03 3.093185755869244587e-05 3.140045781580200326e-05
3.062500000000000118e-03 3.057517359167237259e-05 3.082336070729400283e-05
3.075000000000000042e-03 3.013871425163651909e-05 3.016527181149199842e-05
3.087499999999999967e-03 2.962630296358793346e-05 2.943621010660699941e-05
3.100000000000000325e-03 2.904229653137193384e-05 2.864671975259799950e-05
3.112500000000000249e-03 2.839165954869853347e-05 2.780737032923799866e-05
3.125000000000000173e-03 2.768003785401978710e-05 2.692873565082400014e-05
3.137500000000000098e-03 2.691380609489042391e-05 2.602101115772300033e-05
3.150000000000000022e-03 2.610006276301508895e-05 2.509405454896499911e-05
3.162499999999999947e-03 2.524655253047185770e-05 2.415713116321699882e-05
3.175000000000000305e-03 2.436150990301864876e-05 2.321893015435399842e-05
3.187500000000000229e-03 2.345343587787630747e-05 2.228731473331300157e-05
3.200000000000000153e-03 2.253083417103942250e-05 2.136928934364300018e-05
3.212500000000000078e-03 2.160194071479011816e-05 2.047080875905200005e-05
3.225000000000000002e-03 2.067447820436630547e-05 1.959678195837500110e-05
3.237500000000000360e-03 1.975545870990499714e-05 1.875102230035600003e-05
3.250000000000000284e-03 1.885104586003071123e-05 1.793628790179099892e-05
3.262500000000000209e-03 1.796647762166705018e-05 1.715433219577400031e-05
3.275000000000000133e-03 1.710604311290855962e-05 1.640600587296499864e-05
3.287500000000000058e-03 1.627310455308372496e-05 1.569136234977000030e-05
3.299999999999999982e-03 1.547015354101469989e-05 1.500974711198200082e-05
3.312500000000000340e-03 1.469889490568780308e-05 1.435999954603299997e-05
3.325000000000000264e-03 1.396034995862360529e-05 1.374057609013899946e-05
3.337500000000000189e-03 1.325497487609574189e-05 1.314968999382099948e-05
3.350000000000000113e-03 1.258279262634181017e-05 1.258548979723799950e-05
3.362500000000000037e-03 1.194353106372723687e-05 1.204615075797199991e-05
3.374999999999999962e-03 1.133676928315239742e-05 1.153011218152199928e-05
3.387500000000000320e-03 1.076208031343963795e-05 1.103613119387599984e-05
3.400000000000000244e-03 1.021917216979546100e-05 1.056340668035300017e-05
3.412500000000000169e-03 9.708017426951133673e-06 1.011167595125000072e-05
3.425000000000000093e-03 9.228966366854893659e-06 9.681329131218499627e-06
3.437500000000000017e-03 8.782837173266379221e-06 9.273422191792299947e-06
3.450000000000000375e-03 8.370981240178311140e-06 8.889775220604700525e-06
3.462500000000000300e-03 7.995316915722316638e-06 8.532884538905600720e-06
3.475000000000000224e-03 7.658327342149690508e-06 8.205982580007299511e-06
3.487500000000000148e-03 7.363033115231264148e-06 7.912948202467699640e-06
3.500000000000000073e-03 7.112921097191803720e-06 7.658270072024199601e-06
3.512499999999999997e-03 6.911848044778973685e-06 7.446935196973799894e-06
3.525000000000000355e-03 6.763920034391754629e-06 7.284294107589699874e-06
3.537500000000000280e-03 6.673348121332275445e-06 7.175983700024599684e-06
3.550000000000000204e-03 6.644293901028693946e-06 7.127690400317900223e-06
3.562500000000000128e-03 6.680709021521578167e-06 7.145105485933599597e-06
3.575000000000000053e-03 6.786177434637252974e-06 7.233599925590199979e-06
3.587499999999999977e-03 6.963768078332758339e-06 7.398231295427600311e-06
3.600000000000000335e-03 7.215905590592486812e-06 7.643332310691999495e-06
3.612500000000000260e-03 7.544265522819546727e-06 7.972575721823700612e-06
3.625000000000000184e-03 7.949699038087297326e-06 8.388480556738999410e-06
3.637500000000000108e-03 8.432190118594232861e-06 8.892528262476399509e-06
3.650000000000000033e-03 8.990845786309516245e-06 9.484652288554400580e-06
3.662500000000000391e-03 9.623916731646541209e-06 1.016350988440300053e-05
3.675000000000000315e-03 1.032884213018775782e-05 1.092619850296600080e-05
3.687500000000000239e-03 1.110230862902102955e-05 1.176881928248400071e-05
3.700000000000000164e-03 1.194031019771286238e-05 1.268626639805000063e-05
3.712500000000000088e-03 1.283819387948025973e-05 1.367251798406200025e-05
3.725000000000000012e-03 1.379067779428191763e-05 1.472027802652300052e-05
3.737500000000000371e-03 1.479183310520432606e-05 1.582118910028299888e-05
3.750000000000000295e-03 1.583503111415923966e-05 1.696582019034299839e-05
3.762500000000000219e-03 1.691286866379033662e-05 1.814387921942900116e-05
3.775000000000000144e-03 1.801709653130607457e-05 1.934434901361100069e-05
3.787500000000000068e-03 1.913858281096856537e-05 2.055563446258600030e-05
3.799999999999999992e-03 2.026734333999184815e-05 2.176587956443699979e-05
3.812500000000000350e-03 2.139266279120382534e-05 2.296294400786699842e-05
3.825000000000000275e-03 2.250331427024635663e-05 2.413501292942399923e-05
3.837500000000000199e-03 2.358786559792636390e-05 2.527037405459099905e-05
3.850000000000000124e-03 2.463504183179942488e-05 2.635814421687199965e-05
3.862500000000000048e-03 2.563410082205396843e-05 2.738775296379300105e-05
3.874999999999999972e-03 2.657517493243912159e-05 2.834989339548299862e-05
3.887500000000000330e-03 2.744953813659515139e-05 2.923561403925400049e-05
3.900000000000000255e-03 2.824977176442159942e-05 3.003749621846699936e-05
3.912500000000000179e-03 2.896982074152452746e-05 3.074826074706400015e-05
3.925000000000000537e-03 2.960495110100877850e-05 3.136208879363200206e-05
3.937500000000000028e-03 3.015163488822862245e-05 3.187305009941299904e-05
3.950000000000000386e-03 3.060739714041450110e-05 3.227660531445800243e-05
3.962499999999999876e-03 3.097065953924495819e-05 3.256818687207500135e-05
3.975000000000000235e-03 3.124060688307832940e-05 3.274508156662700041e-05
3.987500000000000593e-03 3.141708849450514785e-05 3.280514352009199864e-05


==> figures/results/lam_inductor_scenario_a2/energy_comparison_100Hz_scenario_a2.txt <==
# time(s) energy_getdp(W) energy_cst(W)
0.000000000000000000e+00 3.102960181872787214e-05 3.144390676673299939e-05
1.250000000000000026e-04 3.093850209848832307e-05 3.135449890103200298e-05
2.500000000000000052e-04 3.074044464601754292e-05 3.115724520004700026e-05
3.750000000000000078e-04 3.043842868784927950e-05 3.085466211193399851e-05
5.000000000000000104e-04 3.003660882870062157e-05 3.045055406810300103e-05
6.250000000000000130e-04 2.954017894530808691e-05 2.994966461718699991e-05
7.500000000000000156e-04 2.895524455485441127e-05 2.935782201968099912e-05
8.750000000000000182e-04 2.828868917647411272e-05 2.868159819649999994e-05
1.000000000000000021e-03 2.754803905435197092e-05 2.792838451778299871e-05
1.125000000000000132e-03 2.674132933779358866e-05 2.710608239297899988e-05
1.250000000000000026e-03 2.587697365568766158e-05 2.622313681020200130e-05
1.374999999999999920e-03 2.496363818708647431e-05 2.528826918721100006e-05
1.500000000000000031e-03 2.401012088826842586e-05 2.431047301761900010e-05
1.625000000000000142e-03 2.302523645707052800e-05 2.329880493496299930e-05
1.750000000000000036e-03 2.201770777236721667e-05 2.226235489564899923e-05
1.874999999999999931e-03 2.099606477378788256e-05 2.121006855835900061e-05
2.000000000000000042e-03 1.996855189623704694e-05 2.015069869084499938e-05
2.125000000000000153e-03 1.894304516182307078e-05 1.909266929385500063e-05
2.250000000000000264e-03 1.792697984016863513e-05 1.804400495915499966e-05
2.374999999999999941e-03 1.692728927343859288e-05 1.701221534165600161e-05
2.500000000000000052e-03 1.595035511039882779e-05 1.600423311071400140e-05
2.625000000000000163e-03 1.500196889434785243e-05 1.502633734061099955e-05
2.749999999999999840e-03 1.408730476230589738e-05 1.408410508732600000e-05
2.874999999999999951e-03 1.321090295348982139e-05 1.318238236922699983e-05
3.000000000000000062e-03 1.237666387094195488e-05 1.232526576362099963e-05
3.125000000000000173e-03 1.158785253872276648e-05 1.151611136236600048e-05
3.250000000000000284e-03 1.084711338734663240e-05 1.075755452668799969e-05
3.374999999999999962e-03 1.015649532942067084e-05 1.005154692814899924e-05
3.500000000000000073e-03 9.517487018198925750e-06 9.399411131262100784e-06
3.625000000000000184e-03 8.931062000706165583e-06 8.801897422035200705e-06
3.749999999999999861e-03 8.397733189682780644e-06 8.259269354834399728e-06
3.874999999999999972e-03 7.917615707832165533e-06 7.771369694414400077e-06
4.000000000000000083e-03 7.490496735968892421e-06 7.337728162294700072e-06
4.125000000000000194e-03 7.115910563309581452e-06 6.957624055364200245e-06
4.250000000000000305e-03 6.793216633238552549e-06 6.630208538652399930e-06
4.375000000000000416e-03 6.521678039842129709e-06 6.354551486987400381e-06
4.500000000000000527e-03 6.300537693324553702e-06 6.129768142328800409e-06
4.624999999999999771e-03 6.129089263155754132e-06 5.955038313836300313e-06
4.749999999999999882e-03 6.006740044958529178e-06 5.829728681994500137e-06
4.874999999999999993e-03 5.933063089635284279e-06 5.753374739581099965e-06
5.000000000000000104e-03 5.907836278970889591e-06 5.725792018164099865e-06
5.125000000000000215e-03 5.931066518006568468e-06 5.747014031997899640e-06
5.250000000000000326e-03 6.002997817794156044e-06 5.817388493147000094e-06
5.375000000000000437e-03 6.124102729995761344e-06 5.937468246825800073e-06
5.499999999999999681e-03 6.295057328045646908e-06 6.108091538247899886e-06
5.624999999999999792e-03 6.516700663615441623e-06 6.330227017505200134e-06
5.749999999999999903e-03 6.789980316587968303e-06 6.605040219404600286e-06
5.875000000000000014e-03 7.115886256626672283e-06 6.933698896732100332e-06
6.000000000000000125e-03 7.495375705230650160e-06 7.317430040434999849e-06
6.125000000000000236e-03 7.929291995979610878e-06 7.757295009079199526e-06
6.250000000000000347e-03 8.418280555716479145e-06 8.254241946158299452e-06
6.375000000000000458e-03 8.962705061205870731e-06 8.808865777547999300e-06
6.500000000000000569e-03 9.562566571382919567e-06 9.421462357653999280e-06
6.624999999999999813e-03 1.021742801872904167e-05 1.009179110424300063e-05
6.749999999999999924e-03 1.092634590865817931e-05 1.081913455548599996e-05
6.875000000000000035e-03 1.168781048539464700e-05 1.160208278492199925e-05
7.000000000000000146e-03 1.249969505405488265e-05 1.243859638649700085e-05
7.125000000000000257e-03 1.335921468626329601e-05 1.332582906222400054e-05
7.250000000000000368e-03 1.426289425820776404e-05 1.426018372692100000e-05
7.375000000000000479e-03 1.520654573170134157e-05 1.523718514677299941e-05
7.499999999999999722e-03 1.618525480749470613e-05 1.625151536238400132e-05
7.624999999999999833e-03 1.719337752292510142e-05 1.729694835206400138e-05
7.749999999999999944e-03 1.822454795010604539e-05 1.836636651391800076e-05
7.875000000000000056e-03 1.927169875540123644e-05 1.945180436001100167e-05
8.000000000000000167e-03 2.032709686498137853e-05 2.054446695323899994e-05
8.125000000000000278e-03 2.138239671792474598e-05 2.163495286379999908e-05
8.250000000000000389e-03 2.242871347202423090e-05 2.271330782206100042e-05
8.375000000000000500e-03 2.345671800230773226e-05 2.376943835708600087e-05
8.500000000000000611e-03 2.445675459357771810e-05 2.479311649983999884e-05
8.625000000000000722e-03 2.541898091353665188e-05 2.577445277316199842e-05
8.750000000000000833e-03 2.633352827425004182e-05 2.670372051533800067e-05
8.875000000000000944e-03 2.719067847575825747e-05 2.757185106560500098e-05
9.000000000000001055e-03 2.798105188327107141e-05 2.837006701337400078e-05
9.124999999999999431e-03 2.869579999571640931e-05 2.909044455546199985e-05
9.249999999999999542e-03 2.932679479837618525e-05 2.972545427286399941e-05
9.374999999999999653e-03 2.986680679332131394e-05 3.026866081479699864e-05
9.499999999999999764e-03 3.030966380898397075e-05 3.071419401415199783e-05
9.624999999999999875e-03 3.065038351759050806e-05 3.105754808351800087e-05
9.749999999999999986e-03 3.088527397271384608e-05 3.129495638751200059e-05
9.875000000000000097e-03 3.101199830069457708e-05 3.142423183092900226e-05
1.000000000000000021e-02 3.102960181872787214e-05 3.144402883056400002e-05
1.012500000000000032e-02 3.093850209848832307e-05 3.135467570526100230e-05
1.025000000000000043e-02 3.074044464601754292e-05 3.115733649564300195e-05
1.037500000000000054e-02 3.043842868784927950e-05 3.085480858135799707e-05
1.050000000000000065e-02 3.003660882870062157e-05 3.045062138473399974e-05
1.062500000000000076e-02 2.954017894530808691e-05 2.994978499740099943e-05
1.075000000000000087e-02 2.895524455485441127e-05 2.935787121482899849e-05
1.087500000000000099e-02 2.828868917647411272e-05 2.868169612767400043e-05
1.099999999999999936e-02 2.754803905435197092e-05 2.792842046024600062e-05
1.112499999999999947e-02 2.674132933779358866e-05 2.710616097643599886e-05
1.124999999999999958e-02 2.587697365568766158e-05 2.622316339175400057e-05
1.137499999999999969e-02 2.496363818708647431e-05 2.528833106415299937e-05
1.149999999999999981e-02 2.401012088826842586e-05 2.431049322652199866e-05
1.162499999999999992e-02 2.302523645707052800e-05 2.329885235895000166e-05
1.175000000000000003e-02 2.201770777236721667e-05 2.226237092870499916e-05
1.187500000000000014e-02 2.099606477378788256e-05 2.121010347790399869e-05
1.200000000000000025e-02 1.996855189623704694e-05 2.015071209045300133e-05
1.212500000000000036e-02 1.894304516182307078e-05 1.909269342607100152e-05
1.225000000000000047e-02 1.792697984016863513e-05 1.804401675388199894e-05
1.237500000000000058e-02 1.692728927343859288e-05 1.701223023951499989e-05
1.250000000000000069e-02 1.595035511039882779e-05 1.600424394685500011e-05
1.262500000000000080e-02 1.500196889434785243e-05 1.502634443907699993e-05
1.275000000000000092e-02 1.408730476230589738e-05 1.408411534034499962e-05
1.287500000000000103e-02 1.321090295348982139e-05 1.318238299121999988e-05
1.300000000000000114e-02 1.237666387094195488e-05 1.232527561740099930e-05
1.312499999999999951e-02 1.158785253872276648e-05 1.151610671512699952e-05
1.324999999999999963e-02 1.084711338734663240e-05 1.075756405479500011e-05
1.337499999999999974e-02 1.015649532942067084e-05 1.005153808036400001e-05
1.349999999999999985e-02 9.517487018198925750e-06 9.399420345108300531e-06
1.362499999999999996e-02 8.931062000706165583e-06 8.801885282015499998e-06
1.375000000000000007e-02 8.397733189682780644e-06 8.259278243978000140e-06
1.387500000000000018e-02 7.917615707832165533e-06 7.771354994581499811e-06
1.400000000000000029e-02 7.490496735968892421e-06 7.337736716162900376e-06
1.412500000000000040e-02 7.115910563309581452e-06 6.957607356429799864e-06
1.425000000000000051e-02 6.793216633238552549e-06 6.630216755078000262e-06
1.437500000000000062e-02 6.521678039842129709e-06 6.354533191367300287e-06
1.450000000000000074e-02 6.300537693324553702e-06 6.129776027146499982e-06
1.462500000000000085e-02 6.129089263155754132e-06 5.955018699873100296e-06
1.475000000000000096e-02 6.006740044958529178e-06 5.829736246597099614e-06
1.487500000000000107e-02 5.933063089635284279e-06 5.753354008171900121e-06
1.499999999999999944e-02 5.907836278970889591e-06 5.725799268279700210e-06
1.512499999999999956e-02 5.931066518006568468e-06 5.746993062751799997e-06
1.524999999999999967e-02 6.002997817794156044e-06 5.817395423601599651e-06
1.537499999999999978e-02 6.124102729995761344e-06 5.937447997299400358e-06
1.549999999999999989e-02 6.295057328045646908e-06 6.108098118045900044e-06
1.562500000000000000e-02 6.516700663615441623e-06 6.330207808648199930e-06
1.575000000000000011e-02 6.789980316587968303e-06 6.605046385157700055e-06
1.587500000000000022e-02 7.115886256626672283e-06 6.933681111344000389e-06
1.600000000000000033e-02 7.495375705230650160e-06 7.317435702943600357e-06
1.612500000000000044e-02 7.929291995979610878e-06 7.757279081474200455e-06
1.625000000000000056e-02 8.418280555716479145e-06 8.254246994530599755e-06
1.637500000000000067e-02 8.962705061205870731e-06 8.808852166119200377e-06
1.650000000000000078e-02 9.562566571382919567e-06 9.421466672899400484e-06
1.662500000000000089e-02 1.021742801872904167e-05 1.009178024698000040e-05
1.675000000000000100e-02 1.092634590865817931e-05 1.081913802659299927e-05
1.687500000000000111e-02 1.168781048539464700e-05 1.160207504386799918e-05
1.700000000000000122e-02 1.249969505405488265e-05 1.243859892419999943e-05
1.712500000000000133e-02 1.335921468626329601e-05 1.332582467035799962e-05
1.725000000000000144e-02 1.426289425820776404e-05 1.426018527769000079e-05
1.737500000000000155e-02 1.520654573170134157e-05 1.523718416182099942e-05
1.750000000000000167e-02 1.618525480749470613e-05 1.625151593507899943e-05
1.762500000000000178e-02 1.719337752292510142e-05 1.729695063435700153e-05
1.775000000000000189e-02 1.822454795010604539e-05 1.836636616603400023e-05
1.787500000000000200e-02 1.927169875540123644e-05 1.945180956275700140e-05
1.800000000000000211e-02 2.032709686498137853e-05 2.054446578369499863e-05
1.812499999999999875e-02 2.138239671792474598e-05 2.163496044859400139e-05
1.824999999999999886e-02 2.242871347202423090e-05 2.271330596901299838e-05
1.837499999999999897e-02 2.345671800230773226e-05 2.376944761342200075e-05
1.849999999999999908e-02 2.445675459357771810e-05 2.479311413792300141e-05
1.862499999999999920e-02 2.541898091353665188e-05 2.577446285964500155e-05
1.874999999999999931e-02 2.633352827425004182e-05 2.670371785283899861e-05
1.887499999999999942e-02 2.719067847575825747e-05 2.757186106809799922e-05
1.899999999999999953e-02 2.798105188327107141e-05 2.837006427332200038e-05
1.912499999999999964e-02 2.869579999571640931e-05 2.909045357824600159e-05
1.924999999999999975e-02 2.932679479837618525e-05 2.972545168095299962e-05
1.937499999999999986e-02 2.986680679332131394e-05 3.026866807648799962e-05
1.949999999999999997e-02 3.030966380898397075e-05 3.071419176653000099e-05
1.962500000000000008e-02 3.065038351759050806e-05 3.105755298827000011e-05
1.975000000000000019e-02 3.088527397271384608e-05 3.129495463941400313e-05
1.987500000000000031e-02 3.101199830069457708e-05 3.142423403788199962e-05
2.000000000000000042e-02 3.102960181872787214e-05 3.144402767630600251e-05
2.012500000000000053e-02 3.093850209848832307e-05 3.135467514806099812e-05
2.025000000000000064e-02 3.074044464601754292e-05 3.115733597584600083e-05
2.037500000000000075e-02 3.043842868784927950e-05 3.085480546878300033e-05
2.050000000000000086e-02 3.003660882870062157e-05 3.045062147301999989e-05
2.062500000000000097e-02 2.954017894530808691e-05 2.994977977868400036e-05
2.075000000000000108e-02 2.895524455485441127e-05 2.935787182874600017e-05
2.087500000000000119e-02 2.828868917647411272e-05 2.868168943301499955e-05
2.100000000000000130e-02 2.754803905435197092e-05 2.792842148210699881e-05
2.112500000000000142e-02 2.674132933779358866e-05 2.710615353803700136e-05
2.125000000000000153e-02 2.587697365568766158e-05 2.622316466211600016e-05
2.137500000000000164e-02 2.496363818708647431e-05 2.528832364702000068e-05
2.150000000000000175e-02 2.401012088826842586e-05 2.431049456940299848e-05
2.162500000000000186e-02 2.302523645707052800e-05 2.329884569257400010e-05
2.175000000000000197e-02 2.201770777236721667e-05 2.226237216479800066e-05
2.187500000000000208e-02 2.099606477378788256e-05 2.121009820004400150e-05
2.199999999999999872e-02 1.996855189623704694e-05 2.015071305440400016e-05
2.212499999999999883e-02 1.894304516182307078e-05 1.909269003538899959e-05
2.224999999999999895e-02 1.792697984016863513e-05 1.804401730866899938e-05
2.237499999999999906e-02 1.692728927343859288e-05 1.701222907571300105e-05
2.249999999999999917e-02 1.595035511039882779e-05 1.600424398822300167e-05
2.262499999999999928e-02 1.500196889434785243e-05 1.502634568311799957e-05
2.274999999999999939e-02 1.408730476230589738e-05 1.408411479902199953e-05
2.287499999999999950e-02 1.321090295348982139e-05 1.318238668600399924e-05
2.299999999999999961e-02 1.237666387094195488e-05 1.232527445932699978e-05
2.312499999999999972e-02 1.158785253872276648e-05 1.151611280187300034e-05
2.324999999999999983e-02 1.084711338734663240e-05 1.075756227436099981e-05
2.337499999999999994e-02 1.015649532942067084e-05 1.005154647881500035e-05
2.350000000000000006e-02 9.517487018198925750e-06 9.399417980471400682e-06
2.362500000000000017e-02 8.931062000706165583e-06 8.801895877784899410e-06
2.375000000000000028e-02 8.397733189682780644e-06 8.259275338070699260e-06
2.387500000000000039e-02 7.917615707832165533e-06 7.771367672493500325e-06
2.400000000000000050e-02 7.490496735968892421e-06 7.337733312186900141e-06
2.412500000000000061e-02 7.115910563309581452e-06 6.957622026165600187e-06
2.425000000000000072e-02 6.793216633238552549e-06 6.630212884974399812e-06
2.437500000000000083e-02 6.521678039842129709e-06 6.354549799422699736e-06
2.450000000000000094e-02 6.300537693324553702e-06 6.129771710503199648e-06
2.462500000000000105e-02 6.129089263155754132e-06 5.955037223020800354e-06
2.475000000000000117e-02 6.006740044958529178e-06 5.829731492363299793e-06
2.487500000000000128e-02 5.933063089635284279e-06 5.753374427320599779e-06
2.500000000000000139e-02 5.907836278970889591e-06 5.725794083101400130e-06
2.512500000000000150e-02 5.931066518006568468e-06 5.747014620395400359e-06
2.525000000000000161e-02 6.002997817794156044e-06 5.817389821806599631e-06
2.537500000000000172e-02 6.124102729995761344e-06 5.937469804390700358e-06
2.550000000000000183e-02 6.295057328045646908e-06 6.108092142988599779e-06
2.562500000000000194e-02 6.516700663615441623e-06 6.330229553068199625e-06
2.575000000000000205e-02 6.789980316587968303e-06 6.605040129858699616e-06
2.587500000000000216e-02 7.115886256626672283e-06 6.933702350608199776e-06
2.600000000000000228e-02 7.495375705230650160e-06 7.317429321630900186e-06
2.612499999999999892e-02 7.929291995979610878e-06 7.757299233218199402e-06
2.624999999999999903e-02 8.418280555716479145e-06 8.254240712880400092e-06
2.637499999999999914e-02 8.962705061205870731e-06 8.808870519255500661e-06
2.649999999999999925e-02 9.562566571382919567e-06 9.421460794760199578e-06
2.662499999999999936e-02 1.021742801872904167e-05 1.009179599254899970e-05
2.674999999999999947e-02 1.092634590865817931e-05 1.081913292714899988e-05
2.687499999999999958e-02 1.168781048539464700e-05 1.160208732167999923e-05
2.699999999999999969e-02 1.249969505405488265e-05 1.243859504315100027e-05
2.712499999999999981e-02 1.335921468626329601e-05 1.332583262744899972e-05
2.724999999999999992e-02 1.426289425820776404e-05 1.426018309657300080e-05
2.737500000000000003e-02 1.520654573170134157e-05 1.523718701970400044e-05
2.750000000000000014e-02 1.618525480749470613e-05 1.625151594826100050e-05
2.762500000000000025e-02 1.719337752292510142e-05 1.729694774966600065e-05
2.775000000000000036e-02 1.822454795010604539e-05 1.836636884755299837e-05
2.787500000000000047e-02 1.927169875540123644e-05 1.945180047683299875e-05
2.800000000000000058e-02 2.032709686498137853e-05 2.054447155498400021e-05
2.812500000000000069e-02 2.138239671792474598e-05 2.163494493656499946e-05
2.825000000000000080e-02 2.242871347202423090e-05 2.271331516694900050e-05
2.837500000000000092e-02 2.345671800230773226e-05 2.376942572234900101e-05
2.850000000000000103e-02 2.445675459357771810e-05 2.479312697290199846e-05
2.862500000000000114e-02 2.541898091353665188e-05 2.577443494818300085e-05
2.875000000000000125e-02 2.633352827425004182e-05 2.670373436894900128e-05
2.887500000000000136e-02 2.719067847575825747e-05 2.757182782371400117e-05
2.900000000000000147e-02 2.798105188327107141e-05 2.837008430921800109e-05
2.912500000000000158e-02 2.869579999571640931e-05 2.909041599566400001e-05
2.925000000000000169e-02 2.932679479837618525e-05 2.972547485399799834e-05
2.937500000000000180e-02 2.986680679332131394e-05 3.026862739836900127e-05
2.950000000000000192e-02 3.030966380898397075e-05 3.071421748420899786e-05
2.962500000000000203e-02 3.065038351759050806e-05 3.105751062499000190e-05
2.975000000000000214e-02 3.088527397271384608e-05 3.129498212591500021e-05
2.987500000000000225e-02 3.101199830069457708e-05 3.142419146351599704e-05
2.999999999999999889e-02 3.102960181872787214e-05 3.144405602734599690e-05
3.012499999999999900e-02 3.093850209848832307e-05 3.135463380459199879e-05
3.024999999999999911e-02 3.074044464601754292e-05 3.115736421142999705e-05
3.037499999999999922e-02 3.043842868784927950e-05 3.085476666010700096e-05
3.049999999999999933e-02 3.003660882870062157e-05 3.045064862190299850e-05
3.062499999999999944e-02 2.954017894530808691e-05 2.994974459025900141e-05
3.074999999999999956e-02 2.895524455485441127e-05 2.935789699072099873e-05
3.087499999999999967e-02 2.828868917647411272e-05 2.868165868237100130e-05
3.099999999999999978e-02 2.754803905435197092e-05 2.792844388712199962e-05
3.112499999999999989e-02 2.674132933779358866e-05 2.710612775202899844e-05
3.125000000000000000e-02 2.587697365568766158e-05 2.622318371552799908e-05
3.137500000000000011e-02 2.496363818708647431e-05 2.528830306171600095e-05
3.150000000000000022e-02 2.401012088826842586e-05 2.431050986592200056e-05
3.162500000000000033e-02 2.302523645707052800e-05 2.329883029174999886e-05
3.175000000000000044e-02 2.201770777236721667e-05 2.226238350244600113e-05
3.187500000000000056e-02 2.099606477378788256e-05 2.121008774973099953e-05
3.200000000000000067e-02 1.996855189623704694e-05 2.015072041794400116e-05
3.212500000000000078e-02 1.894304516182307078e-05 1.909268413290599893e-05
3.225000000000000089e-02 1.792697984016863513e-05 1.804402083831300064e-05
3.237500000000000100e-02 1.692728927343859288e-05 1.701222722015799832e-05
3.250000000000000111e-02 1.595035511039882779e-05 1.600424396808599952e-05
3.262500000000000122e-02 1.500196889434785243e-05 1.502634731214600065e-05
3.275000000000000133e-02 1.408730476230589738e-05 1.408411161370500083e-05
3.287500000000000144e-02 1.321090295348982139e-05 1.318239121172399948e-05
3.300000000000000155e-02 1.237666387094195488e-05 1.232526855257399932e-05
3.312500000000000167e-02 1.158785253872276648e-05 1.151611964231499932e-05
3.325000000000000178e-02 1.084711338734663240e-05 1.075755409785999929e-05
3.337500000000000189e-02 1.015649532942067084e-05 1.005155504851800048e-05
3.350000000000000200e-02 9.517487018198925750e-06 9.399407936833800752e-06
3.362500000000000211e-02 8.931062000706165583e-06 8.801905668961300421e-06
3.375000000000000222e-02 8.397733189682780644e-06 8.259263770246599593e-06
3.387500000000000233e-02 7.917615707832165533e-06 7.771378271593899154e-06
3.400000000000000244e-02 7.490496735968892421e-06 7.337720489961900102e-06
3.412500000000000255e-02 7.115910563309581452e-06 6.957633117451900393e-06
3.425000000000000266e-02 6.793216633238552549e-06 6.630198997136099692e-06
3.437500000000000278e-02 6.521678039842129709e-06 6.354561155334100202e-06
3.450000000000000289e-02 6.300537693324553702e-06 6.129756879593100218e-06
3.462500000000000300e-02 6.129089263155754132e-06 5.955048683834800354e-06
3.475000000000000311e-02 6.006740044958529178e-06 5.829715795616700204e-06
3.487500000000000322e-02 5.933063089635284279e-06 5.753385879847199777e-06
3.500000000000000333e-02 5.907836278970889591e-06 5.725777588623999751e-06
3.512500000000000344e-02 5.931066518006568468e-06 5.747025968514699951e-06
3.525000000000000355e-02 6.002997817794156044e-06 5.817372628146699974e-06
3.537500000000000366e-02 6.124102729995761344e-06 5.937480942281600354e-06
3.550000000000000377e-02 6.295057328045646908e-06 6.108074422651400293e-06
3.562500000000000389e-02 6.516700663615441623e-06 6.330240343861399782e-06
3.575000000000000400e-02 6.789980316587968303e-06 6.605022167688099834e-06
3.587500000000000411e-02 7.115886256626672283e-06 6.933712610551799613e-06
3.600000000000000422e-02 7.495375705230650160e-06 7.317411544150300039e-06
3.612499999999999739e-02 7.929291995979610878e-06 7.757308726970300734e-06
3.624999999999999750e-02 8.418280555716479145e-06 8.254223704026400436e-06
3.637499999999999761e-02 8.962705061205870731e-06 8.808878963147499439e-06
3.649999999999999772e-02 9.562566571382919567e-06 9.421445294000600014e-06
3.662499999999999784e-02 1.021742801872904167e-05 1.009180306890999989e-05
3.674999999999999795e-02 1.092634590865817931e-05 1.081911981028200010e-05
3.687499999999999806e-02 1.168781048539464700e-05 1.160209270106199937e-05
3.699999999999999817e-02 1.249969505405488265e-05 1.243858528006599972e-05
3.712499999999999828e-02 1.335921468626329601e-05 1.332583599820100081e-05
3.724999999999999839e-02 1.426289425820776404e-05 1.426017769606900084e-05
3.737499999999999850e-02 1.520654573170134157e-05 1.523718811669800012e-05
3.749999999999999861e-02 1.618525480749470613e-05 1.625151589420799954e-05
3.762499999999999872e-02 1.719337752292510142e-05 1.729694637723300048e-05
3.774999999999999883e-02 1.822454795010604539e-05 1.836637503742700032e-05
3.787499999999999895e-02 1.927169875540123644e-05 1.945179653101299948e-05
3.799999999999999906e-02 2.032709686498137853e-05 2.054448473623399972e-05
3.812499999999999917e-02 2.138239671792474598e-05 2.163493841489600158e-05
3.824999999999999928e-02 2.242871347202423090e-05 2.271333587245999943e-05
3.837499999999999939e-02 2.345671800230773226e-05 2.376941673936699953e-05
3.849999999999999950e-02 2.445675459357771810e-05 2.479315543174999840e-05
3.862499999999999961e-02 2.541898091353665188e-05 2.577442373796100049e-05
3.874999999999999972e-02 2.633352827425004182e-05 2.670377042583300164e-05
3.887499999999999983e-02 2.719067847575825747e-05 2.757181474292800117e-05
3.899999999999999994e-02 2.798105188327107141e-05 2.837012738368000099e-05
3.912500000000000006e-02 2.869579999571640931e-05 2.909040150750300018e-05
3.925000000000000017e-02 2.932679479837618525e-05 2.972552394064099923e-05
3.937500000000000028e-02 2.986680679332131394e-05 3.026861203231700017e-05
3.950000000000000039e-02 3.030966380898397075e-05 3.071427119489599856e-05
3.962500000000000050e-02 3.065038351759050806e-05 3.105749495092900123e-05
3.975000000000000061e-02 3.088527397271384608e-05 3.129503877305399935e-05
3.987500000000000072e-02 3.101199830069457708e-05 3.142417604872800037e-05


==> figures/results/lam_inductor_scenario_a2/energy_comparison_500Hz_scenario_a2.txt <==
# time(s) energy_getdp(W) energy_cst(W)
0.000000000000000000e+00 3.215668960188774116e-05 3.208088073798500241e-05
2.500000000000000120e-05 3.213463714504499031e-05 3.197171010333399942e-05
5.000000000000000240e-05 3.199013237446436680e-05 3.175076004668200326e-05
7.500000000000000698e-05 3.172595829344490765e-05 3.142255715900300081e-05
1.000000000000000048e-04 3.134713350752932847e-05 3.099297175683600036e-05
1.250000000000000026e-04 3.086060986358717475e-05 3.046873967952899899e-05
1.500000000000000140e-04 3.027485775660291307e-05 2.985754999684499890e-05
1.749999999999999982e-04 2.959940646471749412e-05 2.916762036118800120e-05
2.000000000000000096e-04 2.884440402502944965e-05 2.840774282080100162e-05
2.250000000000000209e-04 2.802024368823047927e-05 2.758691009507700120e-05
2.500000000000000052e-04 2.713727982703764805e-05 2.671433665267099975e-05
2.750000000000000166e-04 2.620563355532581052e-05 2.579917166015700046e-05
3.000000000000000279e-04 2.523507277706998593e-05 2.485051991501100111e-05
3.250000000000000393e-04 2.423494454353509374e-05 2.387723714725500099e-05
3.499999999999999964e-04 2.321413800461603734e-05 2.288792665030999857e-05
3.750000000000000078e-04 2.218106096304376287e-05 2.189077617468000131e-05
4.000000000000000192e-04 2.114361925373011927e-05 2.089351340097199853e-05
4.250000000000000305e-04 2.010919389635214334e-05 1.990326301024199896e-05
4.500000000000000419e-04 1.908461527122492813e-05 1.892649307312299907e-05
4.749999999999999990e-04 1.807613626647215023e-05 1.796893257387099924e-05
5.000000000000000104e-04 1.708940766296868834e-05 1.703555624775800068e-05
5.250000000000000760e-04 1.612945933190793914e-05 1.613057201329099838e-05
5.500000000000000331e-04 1.520069047050894435e-05 1.525744306644100005e-05
5.749999999999999903e-04 1.430687137118882545e-05 1.441893075183899924e-05
6.000000000000000559e-04 1.345115831162053393e-05 1.361715027513699993e-05
6.250000000000000130e-04 1.263612219753610576e-05 1.285365063003399918e-05
6.500000000000000786e-04 1.186379067210470160e-05 1.212948658019299953e-05
6.750000000000000357e-04 1.113570257444868625e-05 1.144531852465600012e-05
6.999999999999999929e-04 1.045297291261007009e-05 1.080149355900800010e-05
7.250000000000000585e-04 9.816365931889442110e-06 1.019815103104800047e-05
7.500000000000000156e-04 9.226373417717751902e-06 9.635302713537399936e-06
7.750000000000000812e-04 8.683295083754238367e-06 9.112932289374999433e-06
8.000000000000000383e-04 8.187317767649063686e-06 8.631067562504999460e-06
8.249999999999999955e-04 7.738590192962565602e-06 8.189862687509299731e-06
8.500000000000000611e-04 7.337290255332929633e-06 7.789655231810499626e-06
8.750000000000000182e-04 6.983682143252607952e-06 7.431020752665899590e-06
9.000000000000000838e-04 6.678161091038192146e-06 7.114811475342900389e-06
9.250000000000000409e-04 6.421284157771524893e-06 6.842174320995099730e-06
9.499999999999999981e-04 6.213786096837428523e-06 6.614569962595899793e-06
9.750000000000000637e-04 6.056580090571106191e-06 6.433747977147800251e-06
1.000000000000000021e-03 5.950743837679952452e-06 6.301749441974599751e-06
1.025000000000000086e-03 5.897492157478943027e-06 6.220835239696400253e-06
1.050000000000000152e-03 5.898137876360454954e-06 6.193477656773899616e-06
1.075000000000000001e-03 5.954043255127573299e-06 6.222240626895300376e-06
1.100000000000000066e-03 6.066564573592507799e-06 6.309768305366799822e-06
1.125000000000000132e-03 6.236992691812994525e-06 6.458619414005600368e-06
1.149999999999999981e-03 6.466492442992668564e-06 6.671260449117399585e-06
1.175000000000000046e-03 6.756043575263645335e-06 6.949858356931100407e-06
1.200000000000000112e-03 7.106385646340448877e-06 7.296284067788600208e-06
1.224999999999999960e-03 7.517968787168440356e-06 7.711870954861599480e-06
1.250000000000000026e-03 7.990911592038584603e-06 8.197438019747700145e-06
1.275000000000000092e-03 8.524966574848117775e-06 8.753037840221699790e-06
1.300000000000000157e-03 9.119492684193474850e-06 9.378021786042400646e-06
1.325000000000000006e-03 9.773433360804041988e-06 1.007083335107300043e-05
1.350000000000000071e-03 1.048529767383649134e-05 1.082916209208499948e-05
1.375000000000000137e-03 1.125314138424062435e-05 1.164982440723499993e-05
1.399999999999999986e-03 1.207454461041110661e-05 1.252896579368999953e-05
1.425000000000000051e-03 1.294658337913518880e-05 1.346195385857700069e-05
1.450000000000000117e-03 1.386579390676084480e-05 1.444351741935100077e-05
1.474999999999999966e-03 1.482813092994977490e-05 1.546765348793999957e-05
1.500000000000000031e-03 1.582892442521873795e-05 1.652775018175399991e-05
1.525000000000000097e-03 1.686284192197801861e-05 1.761659080837699884e-05
1.550000000000000162e-03 1.792386540828111617e-05 1.872645360763299888e-05
1.575000000000000011e-03 1.900529169073364159e-05 1.984923540974500069e-05
1.600000000000000077e-03 2.009976253926181448e-05 2.097648068866699871e-05
1.625000000000000142e-03 2.119932624759251105e-05 2.209958099583599856e-05
1.649999999999999991e-03 2.229552635338723595e-05 2.320967578945599854e-05
1.675000000000000057e-03 2.337950775879165131e-05 2.429790531991400047e-05
1.700000000000000122e-03 2.444212701253563853e-05 2.535511102607399903e-05
1.725000000000000188e-03 2.547405332045460242e-05 2.637209312213899867e-05
1.750000000000000036e-03 2.646585035571249252e-05 2.733911154252099837e-05
1.775000000000000102e-03 2.740803565787840288e-05 2.824628872928199947e-05
1.800000000000000168e-03 2.829112313323381753e-05 2.908318981393800075e-05
1.825000000000000016e-03 2.910566322655089506e-05 2.983968953698600151e-05
1.850000000000000082e-03 2.984230284672912604e-05 3.050581364581900088e-05
1.875000000000000147e-03 3.049189094360412687e-05 3.107293707616499913e-05
1.899999999999999996e-03 3.104565361146518826e-05 3.153352643366300338e-05
1.925000000000000062e-03 3.149545294351201820e-05 3.188221918429600202e-05
1.950000000000000127e-03 3.183412638348125654e-05 3.211517738820399956e-05
1.975000000000000193e-03 3.205588040831085440e-05 3.223092121991500227e-05
2.000000000000000042e-03 3.215668960188774116e-05 3.222938575641000260e-05
2.024999999999999890e-03 3.213463714504499031e-05 3.211262964667799735e-05
2.050000000000000173e-03 3.199013237446436680e-05 3.188379742220900004e-05
2.075000000000000022e-03 3.172595829344490765e-05 3.154780598420000253e-05
2.100000000000000304e-03 3.134713350752932847e-05 3.111031989388500052e-05
2.125000000000000153e-03 3.086060986358717475e-05 3.057840274550899847e-05
2.150000000000000001e-03 3.027485775660291307e-05 2.995953761234099991e-05
2.175000000000000284e-03 2.959940646471749412e-05 2.926222068671100013e-05
2.200000000000000133e-03 2.884440402502944965e-05 2.849505927472799984e-05
2.224999999999999981e-03 2.802024368823047927e-05 2.766727943587300154e-05
2.250000000000000264e-03 2.713727982703764805e-05 2.678793688317100140e-05
2.275000000000000112e-03 2.620563355532581052e-05 2.586636160827799862e-05
2.299999999999999961e-03 2.523507277706998593e-05 2.491152312399999902e-05
2.325000000000000244e-03 2.423494454353509374e-05 2.393240467759100168e-05
2.350000000000000092e-03 2.321413800461603734e-05 2.293750137867000042e-05
2.374999999999999941e-03 2.218106096304376287e-05 2.193508586445500050e-05
2.400000000000000223e-03 2.114361925373011927e-05 2.093281193368099979e-05
2.425000000000000072e-03 2.010919389635214334e-05 1.993785942014099870e-05
2.449999999999999921e-03 1.908461527122492813e-05 1.895665645214999949e-05
2.475000000000000203e-03 1.807613626647215023e-05 1.799496047587599847e-05
2.500000000000000052e-03 1.708940766296868834e-05 1.705773043538299838e-05
2.525000000000000334e-03 1.612945933190793914e-05 1.614917861741999890e-05
2.550000000000000183e-03 1.520069047050894435e-05 1.527276956232800169e-05
2.575000000000000032e-03 1.430687137118882545e-05 1.443124975683400014e-05
2.600000000000000314e-03 1.345115831162053393e-05 1.362674662931600001e-05
2.625000000000000163e-03 1.263612219753610576e-05 1.286078076872099982e-05
2.650000000000000012e-03 1.186379067210470160e-05 1.213442640193699947e-05
2.675000000000000294e-03 1.113570257444868625e-05 1.144830715893599943e-05
2.700000000000000143e-03 1.045297291261007009e-05 1.080279369138999961e-05
2.724999999999999992e-03 9.816365931889442110e-06 1.019798380511600035e-05
2.750000000000000274e-03 9.226373417717751902e-06 9.633915316446000401e-06
2.775000000000000123e-03 8.683295083754238367e-06 9.110527405954299980e-06
2.799999999999999972e-03 8.187317767649063686e-06 8.627875814193499329e-06
2.825000000000000254e-03 7.738590192962565602e-06 8.186067324073000595e-06
2.850000000000000103e-03 7.337290255332929633e-06 7.785470179442200082e-06
2.874999999999999951e-03 6.983682143252607952e-06 7.426608530852999866e-06
2.900000000000000234e-03 6.678161091038192146e-06 7.110369738973000145e-06
2.925000000000000083e-03 6.421284157771524893e-06 6.837843241712899815e-06
2.949999999999999931e-03 6.213786096837428523e-06 6.610531731306900022e-06
2.975000000000000214e-03 6.056580090571106191e-06 6.430118785372799869e-06
3.000000000000000062e-03 5.950743837679952452e-06 6.298696781878499808e-06
3.025000000000000345e-03 5.897492157478943027e-06 6.218450327319599681e-06
3.050000000000000194e-03 5.898137876360454954e-06 6.191912859447700234e-06
3.075000000000000042e-03 5.954043255127573299e-06 6.221562312211099611e-06
3.100000000000000325e-03 6.066564573592507799e-06 6.310112202768200387e-06
3.125000000000000173e-03 6.236992691812994525e-06 6.460027733569900389e-06
3.150000000000000022e-03 6.466492442992668564e-06 6.673850821396500327e-06
3.175000000000000305e-03 6.756043575263645335e-06 6.953649682335199972e-06
3.200000000000000153e-03 7.106385646340448877e-06 7.301373309595800161e-06
3.225000000000000002e-03 7.517968787168440356e-06 7.718254646759600812e-06
3.250000000000000284e-03 7.990911592038584603e-06 8.205189035715300638e-06
3.275000000000000133e-03 8.524966574848117775e-06 8.762131953845099709e-06
3.299999999999999982e-03 9.119492684193474850e-06 9.388505387254700413e-06
3.325000000000000264e-03 9.773433360804041988e-06 1.008266646160500031e-05
3.350000000000000113e-03 1.048529767383649134e-05 1.084236804586800015e-05
3.374999999999999962e-03 1.125314138424062435e-05 1.166435901633399955e-05
3.400000000000000244e-03 1.207454461041110661e-05 1.254483654821499958e-05
3.425000000000000093e-03 1.294658337913518880e-05 1.347911988451599973e-05
3.450000000000000375e-03 1.386579390676084480e-05 1.446196956116499926e-05
3.475000000000000224e-03 1.482813092994977490e-05 1.548735292865599872e-05
3.500000000000000073e-03 1.582892442521873795e-05 1.654866957489299932e-05
3.525000000000000355e-03 1.686284192197801861e-05 1.763869518274000005e-05
3.550000000000000204e-03 1.792386540828111617e-05 1.874970164561899915e-05
3.575000000000000053e-03 1.900529169073364159e-05 1.987360194323500054e-05
3.600000000000000335e-03 2.009976253926181448e-05 2.100191810935500165e-05
3.625000000000000184e-03 2.119932624759251105e-05 2.212607689422600030e-05
3.650000000000000033e-03 2.229552635338723595e-05 2.323717866863499960e-05
3.675000000000000315e-03 2.337950775879165131e-05 2.432640742478299850e-05
3.700000000000000164e-03 2.444212701253563853e-05 2.538454137996799866e-05
3.725000000000000012e-03 2.547405332045460242e-05 2.640241292760400123e-05
3.750000000000000295e-03 2.646585035571249252e-05 2.737018553593000052e-05
3.775000000000000144e-03 2.740803565787840288e-05 2.827799384408499831e-05
3.799999999999999992e-03 2.829112313323381753e-05 2.911529401605699943e-05
3.825000000000000275e-03 2.910566322655089506e-05 2.987198315152799884e-05
3.850000000000000124e-03 2.984230284672912604e-05 3.053801265028800098e-05
3.874999999999999972e-03 3.049189094360412687e-05 3.110481638013000053e-05
3.900000000000000255e-03 3.104565361146518826e-05 3.156483463518800078e-05
3.925000000000000537e-03 3.149545294351201820e-05 3.191278376218700265e-05
3.950000000000000386e-03 3.183412638348125654e-05 3.214482540523500151e-05
3.975000000000000235e-03 3.205588040831085440e-05 3.225954869889899703e-05
4.000000000000000083e-03 3.215668960188774116e-05 3.225689407946500211e-05
4.024999999999999932e-03 3.213463714504499031e-05 3.213896408974700319e-05
4.049999999999999781e-03 3.199013237446436680e-05 3.190891009557600216e-05
4.075000000000000497e-03 3.172595829344490765e-05 3.157166933267499862e-05
4.100000000000000346e-03 3.134713350752932847e-05 3.113291866997200288e-05
4.125000000000000194e-03 3.086060986358717475e-05 3.059972596802799829e-05
4.150000000000000043e-03 3.027485775660291307e-05 2.997959429354400142e-05
4.174999999999999892e-03 2.959940646471749412e-05 2.928101330144199912e-05
4.200000000000000608e-03 2.884440402502944965e-05 2.851261650539500071e-05
4.225000000000000457e-03 2.802024368823047927e-05 2.768361677827299876e-05
4.250000000000000305e-03 2.713727982703764805e-05 2.680309828304599886e-05
4.275000000000000154e-03 2.620563355532581052e-05 2.588037333861300119e-05
4.300000000000000003e-03 2.523507277706998593e-05 2.492443756797500118e-05
4.324999999999999852e-03 2.423494454353509374e-05 2.394425482218599937e-05
4.350000000000000568e-03 2.321413800461603734e-05 2.294834149377000018e-05
4.375000000000000416e-03 2.218106096304376287e-05 2.194495286804199979e-05
4.400000000000000265e-03 2.114361925373011927e-05 2.094175870380799890e-05
4.425000000000000114e-03 2.010919389635214334e-05 1.994592681572800139e-05
4.449999999999999963e-03 1.908461527122492813e-05 1.896389582838999889e-05
4.474999999999999811e-03 1.807613626647215023e-05 1.800141707341000092e-05
4.500000000000000527e-03 1.708940766296868834e-05 1.706345377763899881e-05
4.525000000000000376e-03 1.612945933190793914e-05 1.615421735782099984e-05
4.550000000000000225e-03 1.520069047050894435e-05 1.527717091468200062e-05
4.575000000000000074e-03 1.430687137118882545e-05 1.443506435119400023e-05
4.599999999999999922e-03 1.345115831162053393e-05 1.363001889294999941e-05
4.625000000000000638e-03 1.263612219753610576e-05 1.286356171708799985e-05
4.650000000000000487e-03 1.186379067210470160e-05 1.213675750540700008e-05
4.675000000000000336e-03 1.113570257444868625e-05 1.145023876648000033e-05
4.700000000000000185e-03 1.045297291261007009e-05 1.080436409932999954e-05
4.725000000000000033e-03 9.816365931889442110e-06 1.019924209353900076e-05
4.749999999999999882e-03 9.226373417717751902e-06 9.634896324723599571e-06
4.775000000000000598e-03 8.683295083754238367e-06 9.111278894152299279e-06
4.800000000000000447e-03 8.187317767649063686e-06 8.628428534213300480e-06
4.825000000000000296e-03 7.738590192962565602e-06 8.186468163659700722e-06
4.850000000000000144e-03 7.337290255332929633e-06 7.785744731049900832e-06
4.874999999999999993e-03 6.983682143252607952e-06 7.426803761225100034e-06
4.899999999999999842e-03 6.678161091038192146e-06 7.110504588879299884e-06
4.925000000000000558e-03 6.421284157771524893e-06 6.837966073087599797e-06
4.950000000000000407e-03 6.213786096837428523e-06 6.610653076395800404e-06
4.975000000000000255e-03 6.056580090571106191e-06 6.430289906081400389e-06
5.000000000000000104e-03 5.950743837679952452e-06 6.298917984717299652e-06
5.024999999999999953e-03 5.897492157478943027e-06 6.218776728173600183e-06
5.050000000000000669e-03 5.898137876360454954e-06 6.192333858661800170e-06
5.075000000000000518e-03 5.954043255127573299e-06 6.222136738685199860e-06
5.100000000000000366e-03 6.066564573592507799e-06 6.310818928000299686e-06
5.125000000000000215e-03 6.236992691812994525e-06 6.460928596274200044e-06
5.150000000000000064e-03 6.466492442992668564e-06 6.674914631254100206e-06
5.174999999999999913e-03 6.756043575263645335e-06 6.954940055116199613e-06
5.200000000000000629e-03 7.106385646340448877e-06 7.302850294281000107e-06
5.225000000000000477e-03 7.517968787168440356e-06 7.719981421974099787e-06
5.250000000000000326e-03 7.990911592038584603e-06 8.207119048264999565e-06
5.275000000000000175e-03 8.524966574848117775e-06 8.764324939646500474e-06
5.300000000000000024e-03 9.119492684193474850e-06 9.390911416382299919e-06
5.324999999999999872e-03 9.773433360804041988e-06 1.008533868771299937e-05
5.350000000000000588e-03 1.048529767383649134e-05 1.084525806467699921e-05
5.375000000000000437e-03 1.125314138424062435e-05 1.166751090980600031e-05
5.400000000000000286e-03 1.207454461041110661e-05 1.254820927684899951e-05
5.425000000000000135e-03 1.294658337913518880e-05 1.348274515814999959e-05
5.449999999999999983e-03 1.386579390676084480e-05 1.446581801020600048e-05
5.474999999999999832e-03 1.482813092994977490e-05 1.549143944814499889e-05
5.500000000000000548e-03 1.582892442521873795e-05 1.655298015322800016e-05
5.525000000000000397e-03 1.686284192197801861e-05 1.764322473642800137e-05
5.550000000000000246e-03 1.792386540828111617e-05 1.875445541609100164e-05
5.575000000000000094e-03 1.900529169073364159e-05 1.987855342902199922e-05
5.599999999999999943e-03 2.009976253926181448e-05 2.100709521190099964e-05
5.625000000000000659e-03 2.119932624759251105e-05 2.213143086745099998e-05
5.650000000000000508e-03 2.229552635338723595e-05 2.324276121213400141e-05
5.675000000000000357e-03 2.337950775879165131e-05 2.433214595859300056e-05
5.700000000000000205e-03 2.444212701253563853e-05 2.539050772653399891e-05
5.725000000000000054e-03 2.547405332045460242e-05 2.640850519974800081e-05
5.749999999999999903e-03 2.646585035571249252e-05 2.737648513215999968e-05
5.775000000000000619e-03 2.740803565787840288e-05 2.828436203154300127e-05
5.800000000000000468e-03 2.829112313323381753e-05 2.912181237993899925e-05
5.825000000000000316e-03 2.910566322655089506e-05 2.987847930533499909e-05
5.850000000000000165e-03 2.984230284672912604e-05 3.054457255523299953e-05
5.875000000000000014e-03 3.049189094360412687e-05 3.111125193120000310e-05
5.899999999999999863e-03 3.104565361146518826e-05 3.157124699880500129e-05
5.925000000000000579e-03 3.149545294351201820e-05 3.191898717426299689e-05
5.950000000000000427e-03 3.183412638348125654e-05 3.215093927816300165e-05
5.975000000000000276e-03 3.205588040831085440e-05 3.226539842078800328e-05
6.000000000000000125e-03 3.215668960188774116e-05 3.226261087856599751e-05
6.024999999999999974e-03 3.213463714504499031e-05 3.214438676819099698e-05
6.050000000000000690e-03 3.199013237446436680e-05 3.191417199950600045e-05
6.075000000000000538e-03 3.172595829344490765e-05 3.157662396715399779e-05
6.100000000000000387e-03 3.134713350752932847e-05 3.113769361744900293e-05
6.125000000000000236e-03 3.086060986358717475e-05 3.060419195770000024e-05
6.150000000000000085e-03 3.027485775660291307e-05 2.998386817360299919e-05
6.174999999999999933e-03 2.959940646471749412e-05 2.928498565722799919e-05
6.200000000000000649e-03 2.884440402502944965e-05 2.851639041935500032e-05
6.225000000000000498e-03 2.802024368823047927e-05 2.768710438119099842e-05
6.250000000000000347e-03 2.713727982703764805e-05 2.680638711803200067e-05
6.275000000000000196e-03 2.620563355532581052e-05 2.588339702586500013e-05
6.300000000000000044e-03 2.523507277706998593e-05 2.492726699782599922e-05
6.324999999999999893e-03 2.423494454353509374e-05 2.394684350277400054e-05
6.350000000000000609e-03 2.321413800461603734e-05 2.295074352114500116e-05
6.375000000000000458e-03 2.218106096304376287e-05 2.194713941309999990e-05
6.400000000000000307e-03 2.114361925373011927e-05 2.094376822634600095e-05
6.425000000000000155e-03 2.010919389635214334e-05 1.994774586232099940e-05
6.450000000000000004e-03 1.908461527122492813e-05 1.896554953169599865e-05
6.475000000000000720e-03 1.807613626647215023e-05 1.800290483524199890e-05
6.500000000000000569e-03 1.708940766296868834e-05 1.706478993758099927e-05
6.525000000000000418e-03 1.612945933190793914e-05 1.615541127297499989e-05
6.550000000000000266e-03 1.520069047050894435e-05 1.527822866165000058e-05
6.575000000000000115e-03 1.430687137118882545e-05 1.443600237636899940e-05
6.599999999999999964e-03 1.345115831162053393e-05 1.363083732880000048e-05
6.625000000000000680e-03 1.263612219753610576e-05 1.286428153166099978e-05
6.650000000000000529e-03 1.186379067210470160e-05 1.213737483550200034e-05
6.675000000000000377e-03 1.113570257444868625e-05 1.145077705811000006e-05
6.700000000000000226e-03 1.045297291261007009e-05 1.080481700176400045e-05
6.725000000000000075e-03 9.816365931889442110e-06 1.019963421374799960e-05
6.749999999999999924e-03 9.226373417717751902e-06 9.635219607072100463e-06
6.775000000000000640e-03 8.683295083754238367e-06 9.111558580219599460e-06
6.800000000000000488e-03 8.187317767649063686e-06 8.628654929109199861e-06
6.825000000000000337e-03 7.738590192962565602e-06 8.186667317714300165e-06
6.850000000000000186e-03 7.337290255332929633e-06 7.785904751889499202e-06
6.875000000000000035e-03 6.983682143252607952e-06 7.426952249786199995e-06
6.900000000000000751e-03 6.678161091038192146e-06 7.110626439344400241e-06
6.925000000000000600e-03 6.421284157771524893e-06 6.838091529094899762e-06
6.950000000000000448e-03 6.213786096837428523e-06 6.610762583939000175e-06
6.975000000000000297e-03 6.056580090571106191e-06 6.430417538987799839e-06
7.000000000000000146e-03 5.950743837679952452e-06 6.299038550239200024e-06
7.024999999999999994e-03 5.897492157478943027e-06 6.218929133782099812e-06
7.050000000000000711e-03 5.898137876360454954e-06 6.192486398487799923e-06
7.075000000000000559e-03 5.954043255127573299e-06 6.222333708464199893e-06
7.100000000000000408e-03 6.066564573592507799e-06 6.311021800223500337e-06
7.125000000000000257e-03 6.236992691812994525e-06 6.461186937327499798e-06
7.150000000000000105e-03 6.466492442992668564e-06 6.675183548948499964e-06
7.174999999999999954e-03 6.756043575263645335e-06 6.955273430124799821e-06
7.200000000000000670e-03 7.106385646340448877e-06 7.303198192570800279e-06
7.225000000000000519e-03 7.517968787168440356e-06 7.720400155931199699e-06
7.250000000000000368e-03 7.990911592038584603e-06 8.207555873706900141e-06
7.275000000000000216e-03 8.524966574848117775e-06 8.764835829990800462e-06
7.300000000000000065e-03 9.119492684193474850e-06 9.391443950451599813e-06
7.325000000000000781e-03 9.773433360804041988e-06 1.008594507642599987e-05
7.350000000000000630e-03 1.048529767383649134e-05 1.084589020474100076e-05
7.375000000000000479e-03 1.125314138424062435e-05 1.166821353827099985e-05
7.400000000000000328e-03 1.207454461041110661e-05 1.254894304541999918e-05
7.425000000000000176e-03 1.294658337913518880e-05 1.348354335054100044e-05
7.450000000000000025e-03 1.386579390676084480e-05 1.446665412418699940e-05
7.475000000000000741e-03 1.482813092994977490e-05 1.549233127541500119e-05
7.500000000000000590e-03 1.582892442521873795e-05 1.655391775545399881e-05
7.525000000000000439e-03 1.686284192197801861e-05 1.764420698635200076e-05
7.550000000000000287e-03 1.792386540828111617e-05 1.875549225137200098e-05
7.575000000000000136e-03 1.900529169073364159e-05 1.987962227753800105e-05
7.599999999999999985e-03 2.009976253926181448e-05 2.100822844069599905e-05
7.625000000000000701e-03 2.119932624759251105e-05 2.213258280978899962e-05
7.650000000000000550e-03 2.229552635338723595e-05 2.324398793481500091e-05
7.675000000000000398e-03 2.337950775879165131e-05 2.433337779002000008e-05
7.700000000000000247e-03 2.444212701253563853e-05 2.539182376874199955e-05
7.725000000000000096e-03 2.547405332045460242e-05 2.640981103940000103e-05
7.749999999999999944e-03 2.646585035571249252e-05 2.737787984330900090e-05
7.775000000000000661e-03 2.740803565787840288e-05 2.828572627000599941e-05
7.800000000000000509e-03 2.829112313323381753e-05 2.912326139029799914e-05
7.825000000000000358e-03 2.910566322655089506e-05 2.987987176196500044e-05
7.850000000000001074e-03 2.984230284672912604e-05 3.054603793786900089e-05
7.875000000000000056e-03 3.049189094360412687e-05 3.111263382411899960e-05
7.900000000000000772e-03 3.104565361146518826e-05 3.157268771012199880e-05
7.924999999999999753e-03 3.149545294351201820e-05 3.192032294323100101e-05
7.950000000000000469e-03 3.183412638348125654e-05 3.215232153422199719e-05
7.975000000000001185e-03 3.205588040831085440e-05 3.226666252078999814e-05


==> figures/results/lam_inductor_scenario_a2/energy_comparison_50Hz_scenario_a2.txt <==
# time(s) energy_getdp(W) energy_cst(W)
0.000000000000000000e+00 3.085959639785467622e-05 3.113811401731400146e-05
2.500000000000000052e-04 3.078397815956778865e-05 3.106287483523600013e-05
5.000000000000000104e-04 3.060242188698567641e-05 3.088078256195999895e-05
7.500000000000000156e-04 3.031743371638421621e-05 3.059398447232399780e-05
1.000000000000000021e-03 2.993270715392804291e-05 3.020591385634799946e-05
1.250000000000000026e-03 2.945302499611085749e-05 2.972096492652099954e-05
1.500000000000000031e-03 2.888414367732450349e-05 2.914464342784700045e-05
1.750000000000000036e-03 2.823266599669233150e-05 2.848324293062699832e-05
2.000000000000000042e-03 2.750590748588195388e-05 2.774392631149800103e-05
2.250000000000000264e-03 2.671176056893951274e-05 2.693442616166899967e-05
2.500000000000000052e-03 2.585855946325571678e-05 2.606307483796800075e-05
2.749999999999999840e-03 2.495494775515666832e-05 2.513853919839500117e-05
3.000000000000000062e-03 2.400974994044748005e-05 2.416981178815200113e-05
3.250000000000000284e-03 2.303184797682334212e-05 2.316598315809799991e-05
3.500000000000000073e-03 2.203006395806610172e-05 2.213620364531500003e-05
3.749999999999999861e-03 2.101305022816660027e-05 2.108951367387900018e-05
4.000000000000000083e-03 1.998918841726813738e-05 2.003478805894699861e-05
4.250000000000000305e-03 1.896649887535458139e-05 1.898058614512299939e-05
4.500000000000000527e-03 1.795256175094077432e-05 1.793508711205400033e-05
4.749999999999999882e-03 1.695445054713780667e-05 1.690598170506499922e-05
5.000000000000000104e-03 1.597867848848965694e-05 1.590039103915399953e-05
5.250000000000000326e-03 1.503115756816415964e-05 1.492478720951100005e-05
5.499999999999999681e-03 1.411716981688554828e-05 1.398494313172500049e-05
5.749999999999999903e-03 1.324135019001185499e-05 1.308588453158299948e-05
6.000000000000000125e-03 1.240768049891282623e-05 1.223186909258599926e-05
6.250000000000000347e-03 1.161949395761165380e-05 1.142638493833200026e-05
6.500000000000000569e-03 1.087949009445092184e-05 1.067216217459100059e-05
6.749999999999999924e-03 1.018975991009152942e-05 9.971206532098099871e-06
7.000000000000000146e-03 9.551821185040510040e-06 9.324854458601700060e-06
7.250000000000000368e-03 8.966663722190015284e-06 8.733828504712100793e-06
7.499999999999999722e-03 8.434804050519687944e-06 8.198329774584200039e-06
7.749999999999999944e-03 7.956348739924211456e-06 7.718103702222800093e-06
8.000000000000000167e-03 7.531065025267660145e-06 7.292557382532599971e-06
8.250000000000000389e-03 7.158456959143557247e-06 6.920823104984700193e-06
8.500000000000000611e-03 6.837844858995693877e-06 6.601892026696599825e-06
8.750000000000000833e-03 6.568445432412540757e-06 6.334661291513899943e-06
9.000000000000001055e-03 6.349449694882792763e-06 6.118071578377199810e-06
9.249999999999999542e-03 6.180095667917198592e-06 5.951125831057200000e-06
9.499999999999999764e-03 6.059732881933757191e-06 5.833020794244200166e-06
9.749999999999999986e-03 5.987875915288099483e-06 5.763128338908199761e-06
1.000000000000000021e-02 5.964244573498810305e-06 5.741113765212400111e-06
1.025000000000000043e-02 5.988788834228776075e-06 5.766873865858300352e-06
1.050000000000000065e-02 6.061697325979884408e-06 5.840637393955199948e-06
1.075000000000000087e-02 6.183388834570706979e-06 5.962857454577199744e-06
1.099999999999999936e-02 6.354487097320943316e-06 6.134292758602800379e-06
1.124999999999999958e-02 6.575779902778861982e-06 6.355856041166699992e-06
1.149999999999999981e-02 6.848164215774351832e-06 6.628677775729900266e-06
1.175000000000000003e-02 7.172579648169248640e-06 6.953916406948799761e-06
1.200000000000000025e-02 7.549933056265145000e-06 7.332808804121099960e-06
1.225000000000000047e-02 7.981017336334491304e-06 7.766452321170000611e-06
1.250000000000000069e-02 8.466427592017077968e-06 8.255846294490799917e-06
1.275000000000000092e-02 9.006477757368080465e-06 8.801658122426900654e-06
1.300000000000000114e-02 9.601120487919734376e-06 9.404262691400299491e-06
1.324999999999999963e-02 1.024987270816133140e-05 1.006350797988500005e-05
1.349999999999999985e-02 1.095174867241579752e-05 1.077875471627699977e-05
1.375000000000000007e-02 1.170520182019732607e-05 1.154866231500599938e-05
1.400000000000000029e-02 1.250807616046406697e-05 1.237122773768599965e-05
1.425000000000000051e-02 1.335756748212793523e-05 1.324361043479800083e-05
1.450000000000000074e-02 1.425019443227669991e-05 1.416217575366100010e-05
1.475000000000000096e-02 1.518177947659693349e-05 1.512237608120400047e-05
1.499999999999999944e-02 1.614743996527313318e-05 1.611880650364200113e-05
1.524999999999999967e-02 1.714158992552520204e-05 1.714517201567700082e-05
1.549999999999999989e-02 1.815795368488811294e-05 1.819435306841500150e-05
1.575000000000000011e-02 1.918959285885933798e-05 1.925850796199400153e-05
1.600000000000000033e-02 2.022894845630806334e-05 2.032913945648400042e-05
1.625000000000000056e-02 2.126789975331792404e-05 2.139733672915000088e-05
1.650000000000000078e-02 2.229784111330438610e-05 2.245379948504500010e-05
1.675000000000000100e-02 2.330977712901205788e-05 2.348916684174500087e-05
1.700000000000000122e-02 2.429443546343186934e-05 2.449393440667000041e-05
1.725000000000000144e-02 2.524239573909391291e-05 2.545881483089899831e-05
1.750000000000000167e-02 2.614423192789950558e-05 2.637450924662899856e-05
1.775000000000000189e-02 2.699066503435951868e-05 2.723217851845300013e-05
1.800000000000000211e-02 2.777272244048510440e-05 2.802311979236100041e-05
1.824999999999999886e-02 2.848190002622747312e-05 2.873936104035499891e-05
1.849999999999999908e-02 2.911032296351158689e-05 2.937325960375299932e-05
1.874999999999999931e-02 2.965090081629939115e-05 2.991821935068900054e-05
1.899999999999999953e-02 3.009747221794482772e-05 3.036818983554400068e-05
1.924999999999999975e-02 3.044493404730585855e-05 3.071845913403900173e-05
1.949999999999999997e-02 3.068934983944895148e-05 3.096503152809800257e-05
1.975000000000000019e-02 3.082803240041164200e-05 3.110545558764099864e-05
2.000000000000000042e-02 3.085959639785467622e-05 3.113808600426399870e-05
2.025000000000000064e-02 3.078397815956778865e-05 3.106291817470400085e-05
2.050000000000000086e-02 3.060242188698567641e-05 3.088075575734500026e-05
2.075000000000000108e-02 3.031743371638421621e-05 3.059402686251299947e-05
2.100000000000000130e-02 2.993270715392804291e-05 3.020588905513100098e-05
2.125000000000000153e-02 2.945302499611085749e-05 2.972100498380699930e-05
2.150000000000000175e-02 2.888414367732450349e-05 2.914462126763999838e-05
2.175000000000000197e-02 2.823266599669233150e-05 2.848327940434700138e-05
2.199999999999999872e-02 2.750590748588195388e-05 2.774390725813700027e-05
2.224999999999999895e-02 2.671176056893951274e-05 2.693445801836700092e-05
2.249999999999999917e-02 2.585855946325571678e-05 2.606305917899399857e-05
2.274999999999999939e-02 2.495494775515666832e-05 2.513856565872399877e-05
2.299999999999999961e-02 2.400974994044748005e-05 2.416979963374599977e-05
2.324999999999999983e-02 2.303184797682334212e-05 2.316600373065500081e-05
2.350000000000000006e-02 2.203006395806610172e-05 2.213619493824200068e-05
2.375000000000000028e-02 2.101305022816660027e-05 2.108952815832500159e-05
2.400000000000000050e-02 1.998918841726813738e-05 2.003478260359199949e-05
2.425000000000000072e-02 1.896649887535458139e-05 1.898059460203000161e-05
2.450000000000000094e-02 1.795256175094077432e-05 1.793508459631800163e-05
2.475000000000000117e-02 1.695445054713780667e-05 1.690598443176999992e-05
2.500000000000000139e-02 1.597867848848965694e-05 1.590039107569099950e-05
2.525000000000000161e-02 1.503115756816415964e-05 1.492478468805300072e-05
2.550000000000000183e-02 1.411716981688554828e-05 1.398494528277500070e-05
2.575000000000000205e-02 1.324135019001185499e-05 1.308587737875800072e-05
2.600000000000000228e-02 1.240768049891282623e-05 1.223187291460400008e-05
2.624999999999999903e-02 1.161949395761165380e-05 1.142637384406999962e-05
2.649999999999999925e-02 1.087949009445092184e-05 1.067216723976300000e-05
2.674999999999999947e-02 1.018975991009152942e-05 9.971192195461499219e-06
2.699999999999999969e-02 9.551821185040510040e-06 9.324860381518399868e-06
2.724999999999999992e-02 8.966663722190015284e-06 8.733811595251500125e-06
2.750000000000000014e-02 8.434804050519687944e-06 8.198336226947100405e-06
2.775000000000000036e-02 7.956348739924211456e-06 7.718084807679499468e-06
2.800000000000000058e-02 7.531065025267660145e-06 7.292564103135899848e-06
2.825000000000000080e-02 7.158456959143557247e-06 6.920802712111199727e-06
2.850000000000000103e-02 6.837844858995693877e-06 6.601898818824899980e-06
2.875000000000000125e-02 6.568445432412540757e-06 6.334639775702000004e-06
2.900000000000000147e-02 6.349449694882792763e-06 6.118078300648999585e-06
2.925000000000000169e-02 6.180095667917198592e-06 5.951103470531400267e-06
2.950000000000000192e-02 6.059732881933757191e-06 5.833027351465500191e-06
2.975000000000000214e-02 5.987875915288099483e-06 5.763105341930500138e-06
2.999999999999999889e-02 5.964244573498810305e-06 5.741120088855200034e-06
3.024999999999999911e-02 5.988788834228776075e-06 5.766851127810599584e-06
3.049999999999999933e-02 6.061697325979884408e-06 5.840643433738100209e-06
3.074999999999999956e-02 6.183388834570706979e-06 5.962835894199399898e-06
3.099999999999999978e-02 6.354487097320943316e-06 6.134298462031699789e-06
3.125000000000000000e-02 6.575779902778861982e-06 6.355835891849099766e-06
3.150000000000000022e-02 6.848164215774351832e-06 6.628683075401000081e-06
3.175000000000000044e-02 7.172579648169248640e-06 6.953897952735499686e-06
3.200000000000000067e-02 7.549933056265145000e-06 7.332813618656400106e-06
3.225000000000000089e-02 7.981017336334491304e-06 7.766435894043900720e-06
3.250000000000000111e-02 8.466427592017077968e-06 8.255850526911600061e-06
3.275000000000000133e-02 9.006477757368080465e-06 8.801644087971899244e-06
3.300000000000000155e-02 9.601120487919734376e-06 9.404266237120799740e-06
3.325000000000000178e-02 1.024987270816133140e-05 1.006349669732800045e-05
3.350000000000000200e-02 1.095174867241579752e-05 1.077875747265600069e-05
3.375000000000000222e-02 1.170520182019732607e-05 1.154865409537399987e-05
3.400000000000000244e-02 1.250807616046406697e-05 1.237122961728899959e-05
3.425000000000000266e-02 1.335756748212793523e-05 1.324360549460700028e-05
3.450000000000000289e-02 1.425019443227669991e-05 1.416217669001100005e-05
3.475000000000000311e-02 1.518177947659693349e-05 1.512237448910900080e-05
3.500000000000000333e-02 1.614743996527313318e-05 1.611880649514099890e-05
3.525000000000000355e-02 1.714158992552520204e-05 1.714517366755599926e-05
3.550000000000000377e-02 1.815795368488811294e-05 1.819435215663000056e-05
3.575000000000000400e-02 1.918959285885933798e-05 1.925851254942800069e-05
3.600000000000000422e-02 2.022894845630806334e-05 2.032913774727200147e-05
3.624999999999999750e-02 2.126789975331792404e-05 2.139734373975800009e-05
3.649999999999999772e-02 2.229784111330438610e-05 2.245379713398900132e-05
3.674999999999999795e-02 2.330977712901205788e-05 2.348917556779199901e-05
3.699999999999999817e-02 2.429443546343186934e-05 2.449393161837000045e-05
3.724999999999999839e-02 2.524239573909391291e-05 2.545882441315199882e-05
3.749999999999999861e-02 2.614423192789950558e-05 2.637450625779700104e-05
3.774999999999999883e-02 2.699066503435951868e-05 2.723218802698200119e-05
3.799999999999999906e-02 2.777272244048510440e-05 2.802311684555400047e-05
3.824999999999999928e-02 2.848190002622747312e-05 2.873936957924999960e-05
3.849999999999999950e-02 2.911032296351158689e-05 2.937325692068100015e-05
3.874999999999999972e-02 2.965090081629939115e-05 2.991822612040599983e-05
3.899999999999999994e-02 3.009747221794482772e-05 3.036818760216800027e-05
3.925000000000000017e-02 3.044493404730585855e-05 3.071846352410499665e-05
3.950000000000000039e-02 3.068934983944895148e-05 3.096502987514699923e-05
3.975000000000000061e-02 3.082803240041164200e-05 3.110545724715599910e-05
4.000000000000000083e-02 3.085959639785467622e-05 3.113808499631699728e-05
4.025000000000000105e-02 3.078397815956778865e-05 3.106291702196499769e-05
4.050000000000000128e-02 3.060242188698567641e-05 3.088075539706099982e-05
4.075000000000000150e-02 3.031743371638421621e-05 3.059402310589499696e-05
4.100000000000000172e-02 2.993270715392804291e-05 3.020588928279299966e-05
4.125000000000000194e-02 2.945302499611085749e-05 2.972099907464999905e-05
4.150000000000000216e-02 2.888414367732450349e-05 2.914462198597599969e-05
4.175000000000000239e-02 2.823266599669233150e-05 2.848327198055800085e-05
4.200000000000000261e-02 2.750590748588195388e-05 2.774390832488499839e-05
4.225000000000000283e-02 2.671176056893951274e-05 2.693444983734300031e-05
4.250000000000000305e-02 2.585855946325571678e-05 2.606306044311899981e-05
4.275000000000000328e-02 2.495494775515666832e-05 2.513855751675099869e-05
4.300000000000000350e-02 2.400974994044748005e-05 2.416980092842300169e-05
4.325000000000000372e-02 2.303184797682334212e-05 2.316599639240600093e-05
4.350000000000000394e-02 2.203006395806610172e-05 2.213619610554200164e-05
4.375000000000000416e-02 2.101305022816660027e-05 2.108952230032200154e-05
4.399999999999999745e-02 1.998918841726813738e-05 2.003478349305700125e-05
4.424999999999999767e-02 1.896649887535458139e-05 1.898059078352799898e-05
4.449999999999999789e-02 1.795256175094077432e-05 1.793508507835200053e-05
4.474999999999999811e-02 1.695445054713780667e-05 1.690598305985199917e-05
4.499999999999999833e-02 1.597867848848965694e-05 1.590039103996800158e-05
4.524999999999999856e-02 1.503115756816415964e-05 1.492478600938799973e-05
4.549999999999999878e-02 1.411716981688554828e-05 1.398494465696500084e-05
4.574999999999999900e-02 1.324135019001185499e-05 1.308588148901499970e-05
4.599999999999999922e-02 1.240768049891282623e-05 1.223187165768600069e-05
4.624999999999999944e-02 1.161949395761165380e-05 1.142638070416300035e-05
4.649999999999999967e-02 1.087949009445092184e-05 1.067216534858299938e-05
4.674999999999999989e-02 1.018975991009152942e-05 9.971201704633899729e-06
4.700000000000000011e-02 9.551821185040510040e-06 9.324857882835600300e-06
4.725000000000000033e-02 8.966663722190015284e-06 8.733823569422500432e-06
4.750000000000000056e-02 8.434804050519687944e-06 8.198333165393199316e-06
4.775000000000000078e-02 7.956348739924211456e-06 7.718099030765399228e-06
4.800000000000000100e-02 7.531065025267660145e-06 7.292560527975899614e-06
4.825000000000000122e-02 7.158456959143557247e-06 6.920818967598299778e-06
4.850000000000000144e-02 6.837844858995693877e-06 6.601894775967200295e-06
4.875000000000000167e-02 6.568445432412540757e-06 6.334657874404800398e-06
4.900000000000000189e-02 6.349449694882792763e-06 6.118073831039699976e-06
4.925000000000000211e-02 6.180095667917198592e-06 5.951123255450500240e-06
4.950000000000000233e-02 6.059732881933757191e-06 5.833022485925500416e-06
4.975000000000000255e-02 5.987875915288099483e-06 5.763126677845299951e-06
5.000000000000000278e-02 5.964244573498810305e-06 5.741114857818299868e-06
5.025000000000000300e-02 5.988788834228776075e-06 5.766873158110099927e-06
5.050000000000000322e-02 6.061697325979884408e-06 5.840637867817100357e-06
5.075000000000000344e-02 6.183388834570706979e-06 5.962857709645200157e-06
5.100000000000000366e-02 6.354487097320943316e-06 6.134292614365300289e-06
5.125000000000000389e-02 6.575779902778861982e-06 6.355857233495900282e-06
5.150000000000000411e-02 6.848164215774351832e-06 6.628677036569699832e-06
5.175000000000000433e-02 7.172579648169248640e-06 6.953918467408600011e-06
5.200000000000000455e-02 7.549933056265145000e-06 7.332807526234100319e-06
5.224999999999999784e-02 7.981017336334491304e-06 7.766455116854799725e-06
5.249999999999999806e-02 8.466427592017077968e-06 8.255844581020700264e-06
5.274999999999999828e-02 9.006477757368080465e-06 8.801661438378599194e-06
5.299999999999999850e-02 9.601120487919734376e-06 9.404260701885399688e-06
5.324999999999999872e-02 1.024987270816133140e-05 1.006351149783599946e-05
5.349999999999999895e-02 1.095174867241579752e-05 1.077875268283299943e-05
5.374999999999999917e-02 1.170520182019732607e-05 1.154866560398200078e-05
5.399999999999999939e-02 1.250807616046406697e-05 1.237122596896600084e-05
5.424999999999999961e-02 1.335756748212793523e-05 1.324361294681899942e-05
5.449999999999999983e-02 1.425019443227669991e-05 1.416217462648799916e-05
5.475000000000000006e-02 1.518177947659693349e-05 1.512237715598100018e-05
5.500000000000000028e-02 1.614743996527313318e-05 1.611880648893899995e-05
5.525000000000000050e-02 1.714158992552520204e-05 1.714517090883800157e-05
5.550000000000000072e-02 1.815795368488811294e-05 1.819435468149100050e-05
5.575000000000000094e-02 1.918959285885933798e-05 1.925850387450500083e-05
5.600000000000000117e-02 2.022894845630806334e-05 2.032914323995799907e-05
5.625000000000000139e-02 2.126789975331792404e-05 2.139732886008200059e-05
5.650000000000000161e-02 2.229784111330438610e-05 2.245380595829800130e-05
5.675000000000000183e-02 2.330977712901205788e-05 2.348915446288100121e-05
5.700000000000000205e-02 2.429443546343186934e-05 2.449394401853899971e-05
5.725000000000000228e-02 2.524239573909391291e-05 2.545879737022499871e-05
5.750000000000000250e-02 2.614423192789950558e-05 2.637452231430499868e-05
5.775000000000000272e-02 2.699066503435951868e-05 2.723215566145500144e-05
5.800000000000000294e-02 2.777272244048510440e-05 2.802313644186899883e-05
5.825000000000000316e-02 2.848190002622747312e-05 2.873933279795400021e-05
5.850000000000000339e-02 2.911032296351158689e-05 2.937327972039600036e-05
5.875000000000000361e-02 2.965090081629939115e-05 2.991818609159899942e-05
5.900000000000000383e-02 3.009747221794482772e-05 3.036821305750699864e-05
5.925000000000000405e-02 3.044493404730585855e-05 3.071842160110800136e-05
5.950000000000000427e-02 3.068934983944895148e-05 3.096505725826700168e-05
5.975000000000000450e-02 3.082803240041164200e-05 3.110541486506800021e-05
5.999999999999999778e-02 3.085959639785467622e-05 3.113811344080100234e-05
6.024999999999999800e-02 3.078397815956778865e-05 3.106287560873399891e-05
6.049999999999999822e-02 3.060242188698567641e-05 3.088078394900999936e-05
6.074999999999999845e-02 3.031743371638421621e-05 3.059398398361400030e-05
6.099999999999999867e-02 2.993270715392804291e-05 3.020591696824300154e-05
6.124999999999999889e-02 2.945302499611085749e-05 2.972096336676400001e-05
6.149999999999999911e-02 2.888414367732450349e-05 2.914464787132399956e-05
6.174999999999999933e-02 2.823266599669233150e-05 2.848324056877399931e-05
6.199999999999999956e-02 2.750590748588195388e-05 2.774393159563699925e-05
6.224999999999999978e-02 2.671176056893951274e-05 2.693442332494799875e-05
6.250000000000000000e-02 2.585855946325571678e-05 2.606308042670599974e-05
6.275000000000000022e-02 2.495494775515666832e-05 2.513853622206799838e-05
6.300000000000000044e-02 2.400974994044748005e-05 2.416981713652799940e-05
6.325000000000000067e-02 2.303184797682334212e-05 2.316598037654099885e-05
6.350000000000000089e-02 2.203006395806610172e-05 2.213620824780800154e-05
6.375000000000000111e-02 2.101305022816660027e-05 2.108951139392099881e-05
6.400000000000000133e-02 1.998918841726813738e-05 2.003479147180899873e-05
6.425000000000000155e-02 1.896649887535458139e-05 1.898058462120099925e-05
6.450000000000000178e-02 1.795256175094077432e-05 1.793508897422099984e-05
6.475000000000000200e-02 1.695445054713780667e-05 1.690598115748599844e-05
6.500000000000000222e-02 1.597867848848965694e-05 1.590039108863000036e-05
6.525000000000000244e-02 1.503115756816415964e-05 1.492478780367800047e-05
6.550000000000000266e-02 1.411716981688554828e-05 1.398494121486299987e-05
6.575000000000000289e-02 1.324135019001185499e-05 1.308588636443500015e-05
6.600000000000000311e-02 1.240768049891282623e-05 1.223186515922699983e-05
6.625000000000000333e-02 1.161949395761165380e-05 1.142638804279100004e-05
6.650000000000000355e-02 1.087949009445092184e-05 1.067215626710800002e-05
6.675000000000000377e-02 1.018975991009152942e-05 9.971210880893600283e-06
6.700000000000000400e-02 9.551821185040510040e-06 9.324846680931500758e-06
6.725000000000000422e-02 8.966663722190015284e-06 8.733834032682099457e-06
6.750000000000000444e-02 8.434804050519687944e-06 8.198320270797599231e-06
6.775000000000000466e-02 7.956348739924211456e-06 7.718110322890799795e-06
6.800000000000000488e-02 7.531065025267660145e-06 7.292546309457399712e-06
6.825000000000000511e-02 7.158456959143557247e-06 6.920830728559700268e-06
6.850000000000000533e-02 6.837844858995693877e-06 6.601879529176700409e-06
6.875000000000000555e-02 6.568445432412540757e-06 6.334669833485099833e-06
6.900000000000000577e-02 6.349449694882792763e-06 6.118057778250399740e-06
6.925000000000000600e-02 6.180095667917198592e-06 5.951135223716799991e-06
6.950000000000000622e-02 6.059732881933757191e-06 5.833005792393100090e-06
6.975000000000000644e-02 5.987875915288099483e-06 5.763138521398700324e-06
7.000000000000000666e-02 5.964244573498810305e-06 5.741097655154500121e-06
7.025000000000000688e-02 5.988788834228776075e-06 5.766884772243000233e-06
7.050000000000000711e-02 6.061697325979884408e-06 5.840620290135000268e-06
7.075000000000000733e-02 6.183388834570706979e-06 5.962868992337099923e-06
7.100000000000000755e-02 6.354487097320943316e-06 6.134274834724600108e-06
7.125000000000000777e-02 6.575779902778861982e-06 6.355868063055399638e-06
7.150000000000000799e-02 6.848164215774351832e-06 6.628659309486199711e-06
7.175000000000000822e-02 7.172579648169248640e-06 6.953928685392500040e-06
7.200000000000000844e-02 7.549933056265145000e-06 7.332790217409700411e-06
7.224999999999999478e-02 7.981017336334491304e-06 7.766464515603799194e-06
7.249999999999999500e-02 8.466427592017077968e-06 8.255828188054500623e-06
7.274999999999999523e-02 9.006477757368080465e-06 8.801669768527200472e-06
7.299999999999999545e-02 9.601120487919734376e-06 9.404245867390999874e-06
7.324999999999999567e-02 1.024987270816133140e-05 1.006351847154500054e-05
7.349999999999999589e-02 1.095174867241579752e-05 1.077874017950099964e-05
7.374999999999999611e-02 1.170520182019732607e-05 1.154867091759799967e-05
7.399999999999999634e-02 1.250807616046406697e-05 1.237121667577399992e-05
7.424999999999999656e-02 1.335756748212793523e-05 1.324361630346899969e-05
7.449999999999999678e-02 1.425019443227669991e-05 1.416216948999800077e-05
7.474999999999999700e-02 1.518177947659693349e-05 1.512237829014499940e-05
7.499999999999999722e-02 1.614743996527313318e-05 1.611880646247799899e-05
7.524999999999999745e-02 1.714158992552520204e-05 1.714516961685600099e-05
7.549999999999999767e-02 1.815795368488811294e-05 1.819436066353699851e-05
7.574999999999999789e-02 1.918959285885933798e-05 1.925850004072199867e-05
7.599999999999999811e-02 2.022894845630806334e-05 2.032915599572399955e-05
7.624999999999999833e-02 2.126789975331792404e-05 2.139732247833399918e-05
7.649999999999999856e-02 2.229784111330438610e-05 2.245382604269799865e-05
7.674999999999999878e-02 2.330977712901205788e-05 2.348914564882599912e-05
7.699999999999999900e-02 2.429443546343186934e-05 2.449397167512200015e-05
7.724999999999999922e-02 2.524239573909391291e-05 2.545878636857399927e-05
7.749999999999999944e-02 2.614423192789950558e-05 2.637455742995400084e-05
7.774999999999999967e-02 2.699066503435951868e-05 2.723214283850099911e-05
7.799999999999999989e-02 2.777272244048510440e-05 2.802317849752000017e-05
7.825000000000000011e-02 2.848190002622747312e-05 2.873931860486199960e-05
7.850000000000000033e-02 2.911032296351158689e-05 2.937332781190200097e-05
7.875000000000000056e-02 2.965090081629939115e-05 2.991817104050100061e-05
7.900000000000000078e-02 3.009747221794482772e-05 3.036826590335499991e-05
7.925000000000000100e-02 3.044493404730585855e-05 3.071840622723399997e-05
7.950000000000000122e-02 3.068934983944895148e-05 3.096511327743600088e-05
7.975000000000000144e-02 3.082803240041164200e-05 3.110539969897799771e-05


==> figures/results/lam_inductor_scenario_a2/field_profile_a2_10kHz_04ms.txt <==
Z   B
0.00000000000000	0.0033171282253077
0.0050000000000000	1.6274559724275
0.010000000000000	1.6224531599264
0.015000000000000	1.6172349303441
0.020000000000000	1.6118004329701
0.025000000000000	1.6061500200755
0.030000000000000	1.6002838165971
0.035000000000000	1.5942025548055
0.040000000000000	1.5879047134974
0.045000000000000	1.5813914058627
0.050000000000000	1.5746620882239
0.055000000000000	1.5620834121315
0.060000000000000	1.5488760489734
0.065000000000000	1.5350454082622
0.070000000000000	1.5205912084192
0.075000000000000	1.5055153462820
0.080000000000000	1.4898146268991
0.085000000000000	1.4734905405112
0.090000000000000	1.4565433043051
0.095000000000000	1.4389747259363
0.10000000000000	1.4207815311535
0.10500000000000	1.3690762275375
0.11000000000000	1.3186347341184
0.11500000000000	1.2694869724973
0.12000000000000	1.2216207382128
0.12500000000000	1.1750384970970
0.13000000000000	1.1297389960393
0.13500000000000	1.0857225073027
0.14000000000000	1.0429949214376
0.14500000000000	1.0015513769100
0.15000000000000	0.96140214594957
0.15500000000000	0.97692550016147
0.16000000000000	0.99194538138042
0.16500000000000	1.0064206651856
0.17000000000000	1.0203488353514
0.17500000000000	1.0337288913266
0.18000000000000	1.0465591769323
0.18500000000000	1.0588417692576
0.19000000000000	1.0705754271231
0.19500000000000	1.0817602254061
0.20000000000000	1.0923956356081
0.20500000000000	1.0989211007059
0.21000000000000	1.1051237729867
0.21500000000000	1.1110069794101
0.22000000000000	1.1165698777212
0.22500000000000	1.1218140128295
0.23000000000000	1.1267384291419
0.23500000000000	1.1313432467678
0.24000000000000	1.1356279925301
0.24500000000000	1.1395936264798
0.25000000000000	1.1432399192566
0.25500000000000	1.1433979574055
0.26000000000000	1.1433317794015
0.26500000000000	1.1430441199693
0.27000000000000	1.1425347356382
0.27500000000000	1.1418037426811
0.28000000000000	1.1408510210650
0.28500000000000	1.1396768105026
0.29000000000000	1.1382808759994
0.29500000000000	1.1366634615457
0.30000000000000	1.1348242172568
0.30500000000000	1.1320593766820
0.31000000000000	1.1294667323735
0.31500000000000	1.1270475674915
0.32000000000000	1.1248015548182
0.32500000000000	1.1227290226890
0.33000000000000	1.1208292867063
0.33500000000000	1.1191030344163
0.34000000000000	1.1175501799392
0.34500000000000	1.1161710562039
0.35000000000000	1.1149658192564
0.35500000000000	1.1344750365792
0.36000000000000	1.1549458582690
0.36500000000000	1.1763583717827
0.37000000000000	1.1987163149238
0.37500000000000	1.2220177402760
0.38000000000000	1.2462625127164
0.38500000000000	1.2714506274487
0.39000000000000	1.2975799320655
0.39500000000000	1.3246556502326
0.40000000000000	1.3526758261367
0.40500000000000	1.3702076119328
0.41000000000000	1.3871087869410
0.41500000000000	1.4033903968582
0.42000000000000	1.4190508601950
0.42500000000000	1.4340903929363
0.43000000000000	1.4485073124757
0.43500000000000	1.4623044744046
0.44000000000000	1.4754805698154
0.44500000000000	1.4880353701522
0.45000000000000	1.4999680579849
0.45500000000000	1.5065566955673
0.46000000000000	1.5128739549395
0.46500000000000	1.5189246899466
0.47000000000000	1.5247079216874
0.47500000000000	1.5302248255124
0.48000000000000	1.5354747969076
0.48500000000000	1.5404578355320
0.49000000000000	1.5451734721963
0.49500000000000	1.5496227952865
0.50000000000000	1.5538053512576
0.50500000000000	0.0019169450516752
0.51000000000000	1.5128355681447
0.51500000000000	1.5042769764162
0.52000000000000	1.4951692488126
0.52500000000000	1.4855129805065
0.53000000000000	1.4753087793974
0.53500000000000	1.4645550050192
0.54000000000000	1.4532526610046
0.54500000000000	1.4414021823572
0.55000000000000	1.4290036808685
0.55500000000000	1.4160593372757
0.56000000000000	1.3876964015078
0.56500000000000	1.3402498253735
0.57000000000000	1.2892902030975
0.57500000000000	1.2348231872470
0.58000000000000	1.1768382138637
0.58500000000000	1.1153401188274
0.59000000000000	1.0503293902849
0.59500000000000	0.98180652618779
0.60000000000000	0.90977929461977
0.60500000000000	0.83423549809612
0.61000000000000	0.78499284882822
0.61500000000000	0.77004105708313
0.62000000000000	0.75840706496693
0.62500000000000	0.75009143568021
0.63000000000000	0.74509371091266
0.63500000000000	0.74341364820946
0.64000000000000	0.74505124264712
0.64500000000000	0.75000737561206
0.65000000000000	0.75828312826548
0.65500000000000	0.76987847258578
0.66000000000000	0.78374466178751
0.66500000000000	0.79680814008557
0.67000000000000	0.80917286292494
0.67500000000000	0.82083895317632
0.68000000000000	0.83180529400263
0.68500000000000	0.84207381919688
0.69000000000000	0.85164361136180
0.69500000000000	0.86051447740308
0.70000000000000	0.86868581543075
0.70500000000000	0.87615911768619
0.71000000000000	0.88145186430195
0.71500000000000	0.88484099822568
0.72000000000000	0.88810593988834
0.72500000000000	0.89124620254191
0.73000000000000	0.89426249412935
0.73500000000000	0.89715445225628
0.74000000000000	0.89992189583583
0.74500000000000	0.90256524227912
0.75000000000000	0.90508437496985
0.75500000000000	0.90747900086075
0.76000000000000	0.90884090946530
0.76500000000000	0.90909314719846
0.77000000000000	0.90923857968960
0.77500000000000	0.90927714352254
0.78000000000000	0.90920889607607
0.78500000000000	0.90903395591754
0.79000000000000	0.90875220477947
0.79500000000000	0.90836358558551
0.80000000000000	0.90786822166513
0.80500000000000	0.90726617834032
0.81000000000000	0.90539944411173
0.81500000000000	0.90188492904380
0.82000000000000	0.89790018188352
0.82500000000000	0.89344578989945
0.83000000000000	0.88852080547558
0.83500000000000	0.88312566715654
0.84000000000000	0.87726041204587
0.84500000000000	0.87092515333347
0.85000000000000	0.86412055794513
0.85500000000000	0.85684546351020
0.86000000000000	0.85042892023435
0.86500000000000	0.84706981605381
0.87000000000000	0.84604010375925
0.87500000000000	0.84733967764177
0.88000000000000	0.85096794122953
0.88500000000000	0.85692459560842
0.89000000000000	0.86520845322649
0.89500000000000	0.87582107224446
0.90000000000000	0.88876209840236
0.90500000000000	0.90403026364697
0.91000000000000	0.93804828772719
0.91500000000000	0.98951401224691
0.92000000000000	1.0393368317480
0.92500000000000	1.0875157277177
0.93000000000000	1.1340458052974
0.93500000000000	1.1789353190185
0.94000000000000	1.2221801048313
0.94500000000000	1.2637799912027
0.95000000000000	1.3037312602777
0.95500000000000	1.3420422435509
0.96000000000000	1.3678009392115
0.96500000000000	1.3805787274350
0.97000000000000	1.3925990850883
0.97500000000000	1.4038607348575
0.98000000000000	1.4143655945068
0.98500000000000	1.4241123343778
0.99000000000000	1.4331000689904
0.99500000000000	1.4413303802880
1.0000000000000	1.4488029045824
1.0050000000000	1.4555175957905
1.0100000000000	0.0013524850440730
1.0150000000000	0.0012298216214046
1.0200000000000	1.4145775074192
1.0250000000000	1.4039312858477
1.0300000000000	1.3910276028218
1.0350000000000	1.3758632314203
1.0400000000000	1.3584389661375
1.0450000000000	1.3387548621986
1.0500000000000	1.3168110829547
1.0550000000000	1.2926103042912
1.0600000000000	1.2661488023620
1.0650000000000	1.2374296067314
1.0700000000000	1.1525904947861
1.0750000000000	1.0684016348073
1.0800000000000	0.98761150268666
1.0850000000000	0.91021448805523
1.0900000000000	0.83621295412540
1.0950000000000	0.76560854956816
1.1000000000000	0.69839724954150
1.1050000000000	0.63457651491481
1.1100000000000	0.57415182502846
1.1150000000000	0.51713093917815
1.1200000000000	0.51792734103343
1.1250000000000	0.52197830924609
1.1300000000000	0.52656613334746
1.1350000000000	0.53168771080629
1.1400000000000	0.53734129032869
1.1450000000000	0.54352579788241
1.1500000000000	0.55024056920723
1.1550000000000	0.55748549102938
1.1600000000000	0.56526172988773
1.1650000000000	0.57357138252286
1.1700000000000	0.58200407464239
1.1750000000000	0.58998494850660
1.1800000000000	0.59751148825576
1.1850000000000	0.60458398126748
1.1900000000000	0.61120200233799
1.1950000000000	0.61736566516429
1.2000000000000	0.62307448968684
1.2050000000000	0.62832901128072
1.2100000000000	0.63312929053446
1.2150000000000	0.63747521119360
1.2200000000000	0.63920513617841
1.2250000000000	0.64076001932371
1.2300000000000	0.64225411911817
1.2350000000000	0.64368736987802
1.2400000000000	0.64505976719162
1.2450000000000	0.64637130829400
1.2500000000000	0.64762211125578
1.2550000000000	0.64881205733776
1.2600000000000	0.64994108899918
1.2650000000000	0.65100938869864
1.2700000000000	0.65105682973153
1.2750000000000	0.65100717868034
1.2800000000000	0.65090740151949
1.2850000000000	0.65075755586733
1.2900000000000	0.65055764111162
1.2950000000000	0.65030759841076
1.3000000000000	0.65000748951047
1.3050000000000	0.64965725832907
1.3100000000000	0.64925690977877
1.3150000000000	0.64880650977170
1.3200000000000	0.64623342214655
1.3250000000000	0.64321920125922
1.3300000000000	0.63985766550352
1.3350000000000	0.63614869625806
1.3400000000000	0.63209241629196
1.3450000000000	0.62768907066074
1.3500000000000	0.62293843079731
1.3550000000000	0.61784027152416
1.3600000000000	0.61239490769444
1.3650000000000	0.60660253878112
1.3700000000000	0.60146066925239
1.3750000000000	0.59664524252763
1.3800000000000	0.59212163382825
1.3850000000000	0.58788923124737
1.3900000000000	0.58394750716594
1.3950000000000	0.58029651450325
1.4000000000000	0.57693726121588
1.4050000000000	0.57387118692708
1.4100000000000	0.57110005303814
1.4150000000000	0.56862612771910
1.4200000000000	0.60739785475621
1.4250000000000	0.65216278782393
1.4300000000000	0.70101401758015
1.4350000000000	0.75395265657008
1.4400000000000	0.81097655594881
1.4450000000000	0.87208612285059
1.4500000000000	0.93727935264598
1.4550000000000	1.0065604507292
1.4600000000000	1.0799344414075
1.4650000000000	1.1573999710958
1.4700000000000	1.1923286750094
1.4750000000000	1.2222555086781
1.4800000000000	1.2492874550525
1.4850000000000	1.2734216810038
1.4900000000000	1.2946571620092
1.4950000000000	1.3129948763448
1.5000000000000	1.3284356302512
1.5050000000000	1.3409790883996
1.5100000000000	1.3506255561190
1.5150000000000	1.3573770554236
1.5200000000000	0.00094842468999424
1.5250000000000	1.3259541126758
1.5300000000000	1.3170229883285
1.5350000000000	1.3031429506804
1.5400000000000	1.2843102790537
1.5450000000000	1.2605239890266
1.5500000000000	1.2317841551942
1.5550000000000	1.1980898053440
1.5600000000000	1.1594399739505
1.5650000000000	1.1158376996865
1.5700000000000	1.0672868659789
1.5750000000000	0.99631529635615
1.5800000000000	0.90550636174303
1.5850000000000	0.82121448520590
1.5900000000000	0.74344466086319
1.5950000000000	0.67220005567526
1.6000000000000	0.60747738516946
1.6050000000000	0.54927433121445
1.6100000000000	0.49759498814271
1.6150000000000	0.45244200176229
1.6200000000000	0.41381368390925
1.6250000000000	0.39692913630470
1.6300000000000	0.40210270707310
1.6350000000000	0.40739679048023
1.6400000000000	0.41280836067796
1.6450000000000	0.41833525937017
1.6500000000000	0.42397561351083
1.6550000000000	0.42972811868644
1.6600000000000	0.43559279994908
1.6650000000000	0.44157034248524
1.6700000000000	0.44766139412595
1.6750000000000	0.45384518189599
1.6800000000000	0.45979057660945
1.6850000000000	0.46539749724941
1.6900000000000	0.47066554984868
1.6950000000000	0.47559481893607
1.7000000000000	0.48018503294861
1.7050000000000	0.48443642839743
1.7100000000000	0.48834921334608
1.7150000000000	0.49192317991653
1.7200000000000	0.49515818108023
1.7250000000000	0.49726505456814
1.7300000000000	0.49820374324458
1.7350000000000	0.49910200311462
1.7400000000000	0.49995976937467
1.7450000000000	0.50077706785960
1.7500000000000	0.50155401503001
1.7550000000000	0.50229049013358
1.7600000000000	0.50298649282269
1.7650000000000	0.50364202393600
1.7700000000000	0.50425720470030
1.7750000000000	0.50452101566743
1.7800000000000	0.50433731317410
1.7850000000000	0.50411808852192
1.7900000000000	0.50386339898014
1.7950000000000	0.50357324345471
1.8000000000000	0.50324756249122
1.8050000000000	0.50288647669676
1.8100000000000	0.50248980990808
1.8150000000000	0.50205774484921
1.8200000000000	0.50159016748795
1.8250000000000	0.50032918206317
1.8300000000000	0.49785071437102
1.8350000000000	0.49508436054038
1.8400000000000	0.49203029841282
1.8450000000000	0.48868858854459
1.8500000000000	0.48505917427258
1.8550000000000	0.48114182219875
1.8600000000000	0.47693671834443
1.8650000000000	0.47244411065332
1.8700000000000	0.46766380252228
1.8750000000000	0.46281629802545
1.8800000000000	0.45820554434543
1.8850000000000	0.45363146194131
1.8900000000000	0.44909288274239
1.8950000000000	0.44458909020210
1.9000000000000	0.44012035266444
1.9050000000000	0.43568756389923
1.9100000000000	0.43129164573264
1.9150000000000	0.42693429350547
1.9200000000000	0.42261821535771
1.9250000000000	0.43140420648970
1.9300000000000	0.46199311088026
1.9350000000000	0.49892559071876
1.9400000000000	0.54220067701499
1.9450000000000	0.59181853176453
1.9500000000000	0.64777672568069
1.9550000000000	0.71007740397299
1.9600000000000	0.77872426406832
1.9650000000000	0.85371428659759
1.9700000000000	0.93504347088335
1.9750000000000	1.0070392900599
1.9800000000000	1.0565263271396
1.9850000000000	1.1009716586591
1.9900000000000	1.1403694577729
1.9950000000000	1.1747194585302
2.0000000000000	1.2040221371424
2.0050000000000	1.2282758469629
2.0100000000000	1.2474810979485
2.0150000000000	1.2616420538405
2.0200000000000	1.2707610679674
2.0250000000000	0.00079856263954738
2.0300000000000	0.00077185624900153
2.0350000000000	1.2506856281015
2.0400000000000	1.2386820518864
2.0450000000000	1.2206233006090
2.0500000000000	1.1965054211226
2.0550000000000	1.1663231751940
2.0600000000000	1.1300777986421
2.0650000000000	1.0877663247616
2.0700000000000	1.0393956707464
2.0750000000000	0.98496716749263
2.0800000000000	0.92449616985003
2.0850000000000	0.83945337193211
2.0900000000000	0.75864518664193
2.0950000000000	0.68452819419826
2.1000000000000	0.61710960236911
2.1050000000000	0.55638281086717
2.1100000000000	0.50235397984170
2.1150000000000	0.45501830074170
2.1200000000000	0.41438079325586
2.1250000000000	0.38043858116803
2.1300000000000	0.35319482716103
2.1350000000000	0.35527477895916
2.1400000000000	0.36001440922993
2.1450000000000	0.36481337830312
2.1500000000000	0.36966970824482
2.1550000000000	0.37458137719433
2.1600000000000	0.37954765134690
2.1650000000000	0.38456761749366
2.1700000000000	0.38964169750506
2.1750000000000	0.39476994575143
2.1800000000000	0.39995374520444
2.1850000000000	0.40506898863695
2.1900000000000	0.40989931948906
2.1950000000000	0.41444105802906
2.2000000000000	0.41869464680868
2.2050000000000	0.42265963561478
2.2100000000000	0.42633649932101
2.2150000000000	0.42972476027335
2.2200000000000	0.43282483598054
2.2250000000000	0.43563642974599
2.2300000000000	0.43815975253809
2.2350000000000	0.43900838025801
2.2400000000000	0.43967090046212
2.2450000000000	0.44029927592364
2.2500000000000	0.44089359216461
2.2550000000000	0.44145387613081
2.2600000000000	0.44198003657653
2.2650000000000	0.44247216208054
2.2700000000000	0.44293016341141
2.2750000000000	0.44335410134755
2.2800000000000	0.44374397805674
2.2850000000000	0.44352653829218
2.2900000000000	0.44321909826126
2.2950000000000	0.44287968116533
2.3000000000000	0.44250843429574
2.3050000000000	0.44210529756945
2.3100000000000	0.44167033135927
2.3150000000000	0.44120344827916
2.3200000000000	0.44070471121508
2.3250000000000	0.44017406511398
2.3300000000000	0.43961166481697
2.3350000000000	0.43747187259378
2.3400000000000	0.43491729165929
2.3450000000000	0.43209342100593
2.3500000000000	0.42900040949254
2.3550000000000	0.42563810976741
2.3600000000000	0.42200673399890
2.3650000000000	0.41810601950946
2.3700000000000	0.41393627197615
2.3750000000000	0.40949717349899
2.3800000000000	0.40478891525962
2.3850000000000	0.40025545475904
2.3900000000000	0.39575339444066
2.3950000000000	0.39124932771664
2.4000000000000	0.38674208347092
2.4050000000000	0.38223192358245
2.4100000000000	0.37771872749966
2.4150000000000	0.37320387457057
2.4200000000000	0.36868855252025
2.4250000000000	0.36417552568247
2.4300000000000	0.35966727153986
2.4350000000000	0.38092806279874
2.4400000000000	0.41123559668495
2.4450000000000	0.44828794313282
2.4500000000000	0.49208905791142
2.4550000000000	0.54263497136988
2.4600000000000	0.59993080646007
2.4650000000000	0.66397103124025
2.4700000000000	0.73476181805311
2.4750000000000	0.81229618672935
2.4800000000000	0.89658168302008
2.4850000000000	0.95870409566449
2.4900000000000	1.0126608776658
2.4950000000000	1.0607898503330
2.5000000000000	1.1030898079984
2.5050000000000	1.1395559264387
2.5100000000000	1.1701860371949
2.5150000000000	1.1949847983576
2.5200000000000	1.2139525639283
2.5250000000000	1.2270958440461
2.5300000000000	1.2344194154558
2.5350000000000	0.00074418072278441
2.5400000000000	1.2328699297607
2.5450000000000	1.2238356891072
2.5500000000000	1.2089811209962
2.5550000000000	1.1882989932535
2.5600000000000	1.1617868525607
2.5650000000000	1.1294399375920
2.5700000000000	1.0912605373667
2.5750000000000	1.0472459295919
2.5800000000000	0.99740383026901
2.5850000000000	0.94173598097000
2.5900000000000	0.87110454037154
2.5950000000000	0.78880268627514
2.6000000000000	0.71325168753759
2.6050000000000	0.64444447148328
2.6100000000000	0.58238771124797
2.6150000000000	0.52707539681966
2.6200000000000	0.47851294395763
2.6250000000000	0.43669531029318
2.6300000000000	0.40162468746753
2.6350000000000	0.37330177285884
2.6400000000000	0.36099204144819
2.6450000000000	0.36550185635207
2.6500000000000	0.37001598592250
2.6550000000000	0.37453121808926
2.6600000000000	0.37904588726239
2.6650000000000	0.38355816425337
2.6700000000000	0.38806759670023
2.6750000000000	0.39257370167730
2.6800000000000	0.39707721337866
2.6850000000000	0.40157862133699
2.6900000000000	0.40620114659447
2.6950000000000	0.41083002600512
2.7000000000000	0.41519003976822
2.7050000000000	0.41928063982076
2.7100000000000	0.42310220435134
2.7150000000000	0.42665445812045
2.7200000000000	0.42993763460041
2.7250000000000	0.43295146258332
2.7300000000000	0.43569620917076
2.7350000000000	0.43817163661844
2.7400000000000	0.43978030563496
2.7450000000000	0.44033338291937
2.7500000000000	0.44085461475345
2.7550000000000	0.44134402548713
2.7600000000000	0.44180149173403
2.7650000000000	0.44222712979341
2.7700000000000	0.44262087840865
2.7750000000000	0.44298276698103
2.7800000000000	0.44331276655224
2.7850000000000	0.44361090900903
2.7900000000000	0.44363290353837
2.7950000000000	0.44323301436356
2.8000000000000	0.44279903341929
2.8050000000000	0.44233098863190
2.8100000000000	0.44182890892288
2.8150000000000	0.44129267520190
2.8200000000000	0.44072243760510
2.8250000000000	0.44011807906034
2.8300000000000	0.43947966232973
2.8350000000000	0.43880719160234
2.8400000000000	0.43744788756269
2.8450000000000	0.43483977949255
2.8500000000000	0.43194348905987
2.8550000000000	0.42875859697877
2.8600000000000	0.42528554926300
2.8650000000000	0.42152395852259
2.8700000000000	0.41747418353298
2.8750000000000	0.41313580937480
2.8800000000000	0.40850904821666
2.8850000000000	0.40359420296359
2.8900000000000	0.39842383961704
2.8950000000000	0.39325665757250
2.9000000000000	0.38814424946388
2.9050000000000	0.38308625952920
2.9100000000000	0.37808191187500
2.9150000000000	0.37313180124159
2.9200000000000	0.36823607947320
2.9250000000000	0.36339651796257
2.9300000000000	0.35861460793922
2.9350000000000	0.35389323784139
2.9400000000000	0.36050954791012
2.9450000000000	0.38972127563962
2.9500000000000	0.42563235557310
2.9550000000000	0.46823835462744
2.9600000000000	0.51754243856669
2.9650000000000	0.57353942261241
2.9700000000000	0.63623441179201
2.9750000000000	0.70562110876469
2.9800000000000	0.78170614145893
2.9850000000000	0.86448231901636
2.9900000000000	0.94289979816003
2.9950000000000	1.0015952492552
3.0000000000000	1.0542443191883
3.0050000000000	1.1008356299509
3.0100000000000	1.1413624660942
3.0150000000000	1.1758266512256
3.0200000000000	1.2042246145536
3.0250000000000	1.2265615072181
3.0300000000000	1.2428389255166
3.0350000000000	1.2530641110209
3.0400000000000	0.00077703913800791
3.0450000000000	0.00081131685853617
3.0500000000000	1.2686033207497
3.0550000000000	1.2580021810165
3.0600000000000	1.2423588138363
3.0650000000000	1.2216687971461
3.0700000000000	1.1959322019734
3.0750000000000	1.1651453722024
3.0800000000000	1.1293112471353
3.0850000000000	1.0884277208693
3.0900000000000	1.0425018753791
3.0950000000000	0.99153399653337
3.1000000000000	0.91047634046658
3.1050000000000	0.83100798092122
3.1100000000000	0.75788635745469
3.1150000000000	0.69110425776291
3.1200000000000	0.63066802871521
3.1250000000000	0.57657199099189
3.1300000000000	0.52881904543735
3.1350000000000	0.48741064270824
3.1400000000000	0.45234260064713
3.1450000000000	0.42361783046908
3.1500000000000	0.42388273262370
3.1550000000000	0.42821104579362
3.1600000000000	0.43258000677592
3.1650000000000	0.43698692492699
3.1700000000000	0.44143053009255
3.1750000000000	0.44590939266197
3.1800000000000	0.45042344386612
3.1850000000000	0.45497242729576
3.1900000000000	0.45955730184179
3.1950000000000	0.46417884462107
3.2000000000000	0.46909892763961
3.2050000000000	0.47379470003064
3.2100000000000	0.47820294699389
3.2150000000000	0.48232321023627
3.2200000000000	0.48615601736647
3.2250000000000	0.48970082539277
3.2300000000000	0.49295807695111
3.2350000000000	0.49592747166878
3.2400000000000	0.49860921778347
3.2450000000000	0.50100307840440
3.2500000000000	0.50173130348127
3.2550000000000	0.50218845418962
3.2600000000000	0.50261009094160
3.2650000000000	0.50299632814236
3.2700000000000	0.50334698343929
3.2750000000000	0.50366223336461
3.2800000000000	0.50394195767838
3.2850000000000	0.50418621620115
3.2900000000000	0.50439501039211
3.2950000000000	0.50456834295165
3.3000000000000	0.50408059540452
3.3050000000000	0.50345349457658
3.3100000000000	0.50278604268457
3.3150000000000	0.50207811884759
3.3200000000000	0.50132984178414
3.3250000000000	0.50054103337832
3.3300000000000	0.49971178493343
3.3350000000000	0.49884206975301
3.3400000000000	0.49793198157086
3.3450000000000	0.49698143654524
3.3500000000000	0.49424234941366
3.3550000000000	0.49090757217714
3.3600000000000	0.48723412684807
3.3650000000000	0.48322177338510
3.3700000000000	0.47887077964571
3.3750000000000	0.47418069953877
3.3800000000000	0.46915183340756
3.3850000000000	0.46378442345150
3.3900000000000	0.45807790878055
3.3950000000000	0.45203289249344
3.4000000000000	0.44585866664923
3.4050000000000	0.43980142743634
3.4100000000000	0.43385706270019
3.4150000000000	0.42802533163813
3.4200000000000	0.42230558092753
3.4250000000000	0.41669872420476
3.4300000000000	0.41120546752241
3.4350000000000	0.40582814177722
3.4400000000000	0.40056895958177
3.4450000000000	0.39543184678536
3.4500000000000	0.42449234105644
3.4550000000000	0.46503885366868
3.4600000000000	0.51211219303948
3.4650000000000	0.56570701939968
3.4700000000000	0.62582755763859
3.4750000000000	0.69246755520940
3.4800000000000	0.76563294797984
3.4850000000000	0.84531638469626
3.4900000000000	0.93152545343214
3.4950000000000	1.0242513647117
3.5000000000000	1.0820745622635
3.5050000000000	1.1291710934652
3.5100000000000	1.1713156250120
3.5150000000000	1.2085093868626
3.5200000000000	1.2407470782443
3.5250000000000	1.2680316306359
3.5300000000000	1.2903604623347
3.5350000000000	1.3077370790825
3.5400000000000	1.3201619910459
3.5450000000000	1.3276391712399
3.5500000000000	0.00096252775996598
3.5550000000000	1.3556925374460
3.5600000000000	1.3480902868790
3.5650000000000	1.3375917699496
3.5700000000000	1.3241973143278
3.5750000000000	1.3079046716800
3.5800000000000	1.2887150955119
3.5850000000000	1.2666266749044
3.5900000000000	1.2416416256458
3.5950000000000	1.2137582168716
3.6000000000000	1.1829800000669
3.6050000000000	1.1341994643363
3.6100000000000	1.0579407157784
3.6150000000000	0.98576909271046
3.6200000000000	0.91768989137760
3.6250000000000	0.85369520254946
3.6300000000000	0.79378691402895
3.6350000000000	0.73796673973483
3.6400000000000	0.68622886589716
3.6450000000000	0.63857876525226
3.6500000000000	0.59501351003349
3.6550000000000	0.56932236956158
3.6600000000000	0.57188399912112
3.6650000000000	0.57474205912352
3.6700000000000	0.57789462694501
3.6750000000000	0.58133957015197
3.6800000000000	0.58507608908387
3.6850000000000	0.58910327578754
3.6900000000000	0.59342141113924
3.6950000000000	0.59803051685677
3.7000000000000	0.60293188433445
3.7050000000000	0.60834143971551
3.7100000000000	0.61403196805922
3.7150000000000	0.61937494839998
3.7200000000000	0.62437107647180
3.7250000000000	0.62901956166983
3.7300000000000	0.63332104741978
3.7350000000000	0.63727504799383
3.7400000000000	0.64088191530096
3.7450000000000	0.64414128903649
3.7500000000000	0.64705358670276
3.7550000000000	0.64894412526687
3.7600000000000	0.64937986810453
3.7650000000000	0.64976537867019
3.7700000000000	0.65010088948780
3.7750000000000	0.65038633644957
3.7800000000000	0.65062159722990
3.7850000000000	0.65080684890724
3.7900000000000	0.65094197191374
3.7950000000000	0.65102690766094
3.8000000000000	0.65106189695778
3.8050000000000	0.65070164744182
3.8100000000000	0.64961552794486
3.8150000000000	0.64846849643716
3.8200000000000	0.64726072855146
3.8250000000000	0.64599210348177
3.8300000000000	0.64466262122926
3.8350000000000	0.64327234301340
3.8400000000000	0.64182121247619
3.8450000000000	0.64030911530834
3.8500000000000	0.63873647531652
3.8550000000000	0.63624460477675
3.8600000000000	0.63176541079182
3.8650000000000	0.62683143990850
3.8700000000000	0.62144340500228
3.8750000000000	0.61560065003133
3.8800000000000	0.60930341510324
3.8850000000000	0.60255206172499
3.8900000000000	0.59534605967146
3.8950000000000	0.58768589451250
3.9000000000000	0.57957110089445
3.9050000000000	0.57107318210274
3.9100000000000	0.56292040933540
3.9150000000000	0.55530052928042
3.9200000000000	0.54821132742697
3.9250000000000	0.54165278663998
3.9300000000000	0.53562415756342
3.9350000000000	0.53012680331951
3.9400000000000	0.52516173151527
3.9450000000000	0.52073158702890
3.9500000000000	0.51683917743675
3.9550000000000	0.53354046999670
3.9600000000000	0.59156470516115
3.9650000000000	0.65298515352423
3.9700000000000	0.71780373164111
3.9750000000000	0.78601251877241
3.9800000000000	0.85761789729635
3.9850000000000	0.93261400374360
3.9900000000000	1.0110093498030
3.9950000000000	1.0927984964160
4.0000000000000	1.1779910872034
4.0050000000000	1.2461074248171
4.0100000000000	1.2741630890674
4.0150000000000	1.2999583448556
4.0200000000000	1.3234972939114
4.0250000000000	1.3447767113040
4.0300000000000	1.3637964999380
4.0350000000000	1.3805547770195
4.0400000000000	1.3950551274979
4.0450000000000	1.4072958644780
4.0500000000000	1.4172778913940
4.0550000000000	0.0012646095715837
4.0600000000000	0.0013908796910991
4.0650000000000	1.4536221322816
4.0700000000000	1.4466845735662
4.0750000000000	1.4389900707049
4.0800000000000	1.4305367856764
4.0850000000000	1.4213252249052
4.0900000000000	1.4113557379657
4.0950000000000	1.4006292354594
4.1000000000000	1.3891434968288
4.1050000000000	1.3769004466265
4.1100000000000	1.3639000800236
4.1150000000000	1.3309525472750
4.1200000000000	1.2921583773162
4.1250000000000	1.2517197548129
4.1300000000000	1.2096364904262
4.1350000000000	1.1659081711477
4.1400000000000	1.1205391897511
4.1450000000000	1.0735212523651
4.1500000000000	1.0248589339770
4.1550000000000	0.97455293264193
4.1600000000000	0.92260945785546
4.1650000000000	0.89930068488782
4.1700000000000	0.88471569106125
4.1750000000000	0.87245927027131
4.1800000000000	0.86253190104876
4.1850000000000	0.85493166283634
4.1900000000000	0.84965955401264
4.1950000000000	0.84671592238319
4.2000000000000	0.84610106074220
4.2050000000000	0.84781543667967
4.2100000000000	0.85185991636985
4.2150000000000	0.85903317766318
4.2200000000000	0.86616947968172
4.2250000000000	0.87283656566558
4.2300000000000	0.87903369625881
4.2350000000000	0.88476074613347
4.2400000000000	0.89001713018596
4.2450000000000	0.89480388891155
4.2500000000000	0.89912058829660
4.2550000000000	0.90296704786479
4.2600000000000	0.90634328070189
4.2650000000000	0.90745422243607
4.2700000000000	0.90802491819971
4.2750000000000	0.90848893271344
4.2800000000000	0.90884614151908
4.2850000000000	0.90909648136051
4.2900000000000	0.90924000978111
4.2950000000000	0.90927690511869
4.3000000000000	0.90920687045751
4.3050000000000	0.90903008730284
4.3100000000000	0.90874650033084
4.3150000000000	0.90678788112814
4.3200000000000	0.90435660118385
4.3250000000000	0.90180122996357
4.3300000000000	0.89912134595655
4.3350000000000	0.89631706648545
4.3400000000000	0.89338851129752
4.3450000000000	0.89033604102180
4.3500000000000	0.88715894591296
4.3550000000000	0.88385753206406
4.3600000000000	0.88043186976694
4.3650000000000	0.87403510272538
4.3700000000000	0.86635640184032
4.3750000000000	0.85797888889345
4.3800000000000	0.84890250445773
4.3850000000000	0.83912725680124
4.3900000000000	0.82865423567797
4.3950000000000	0.81748155986827
4.4000000000000	0.80561004045706
4.4050000000000	0.79303984399676
4.4100000000000	0.77977222226200
4.4150000000000	0.76612545120528
4.4200000000000	0.75550541007231
4.4250000000000	0.74820572862924
4.4300000000000	0.74422562803551
4.4350000000000	0.74356329977216
4.4400000000000	0.74621875482956
4.4450000000000	0.75219194258807
4.4500000000000	0.76148203296529
4.4550000000000	0.77409161890570
4.4600000000000	0.79002082449176
4.4650000000000	0.85681042709904
4.4700000000000	0.93131549501135
4.4750000000000	1.0023174647272
4.4800000000000	1.0698079156581
4.4850000000000	1.1337858151333
4.4900000000000	1.1942453825765
4.4950000000000	1.2511979908143
4.5000000000000	1.3046374182517
4.5050000000000	1.3545641320547
4.5100000000000	1.4009781130343
4.5150000000000	1.4199209766096
4.5200000000000	1.4327059263991
4.5250000000000	1.4449431624790
4.5300000000000	1.4566326981351
4.5350000000000	1.4677726793722
4.5400000000000	1.4783652184446
4.5450000000000	1.4884089959696
4.5500000000000	1.4979039046661
4.5550000000000	1.5068496142600
4.5600000000000	1.5152478325682
4.5650000000000	0.0019875735985287
4.5700000000000	1.5526033661151
4.5750000000000	1.5483428569794
4.5800000000000	1.5438149770322
4.5850000000000	1.5390204205169
4.5900000000000	1.5339588165963
4.5950000000000	1.5286309944276
4.6000000000000	1.5230356454219
4.6050000000000	1.5171734957153
4.6100000000000	1.5110443261097
4.6150000000000	1.5046489988217
4.6200000000000	1.4965250273195
4.6250000000000	1.4844086521370
4.6300000000000	1.4716711123924
4.6350000000000	1.4583123931262
4.6400000000000	1.4443339171499
4.6450000000000	1.4297330617273
4.6500000000000	1.4145110267576
4.6550000000000	1.3986679476451
4.6600000000000	1.3822052800025
4.6650000000000	1.3651199590853
4.6700000000000	1.3443393786950
4.6750000000000	1.3165970057463
4.6800000000000	1.2898014591041
4.6850000000000	1.2639469719631
4.6900000000000	1.2390363369245
4.6950000000000	1.2150689977829
4.7000000000000	1.1920470228648
4.7050000000000	1.1699664157671
4.7100000000000	1.1488291684420
4.7150000000000	1.1286360021751
4.7200000000000	1.1153020012023
4.7250000000000	1.1165584904840
4.7300000000000	1.1179886600686
4.7350000000000	1.1195924912527
4.7400000000000	1.1213697882578
4.7450000000000	1.1233202973194
4.7500000000000	1.1254439448064
4.7550000000000	1.1277408368150
4.7600000000000	1.1302110202057
4.7650000000000	1.1328542435083
4.7700000000000	1.1353879449694
4.7750000000000	1.1371619881940
4.7800000000000	1.1387144374983
4.7850000000000	1.1400450473620
4.7900000000000	1.1411541704746
4.7950000000000	1.1420416848308
4.8000000000000	1.1427075897600
4.8050000000000	1.1431516482884
4.8100000000000	1.1433742216028
4.8150000000000	1.1433753153768
4.8200000000000	1.1422009962860
4.8250000000000	1.1384613697662
4.8300000000000	1.1344015646650
4.8350000000000	1.1300225263881
4.8400000000000	1.1253237725165
4.8450000000000	1.1203057770327
4.8500000000000	1.1149679438123
4.8550000000000	1.1093103948258
4.8600000000000	1.1033332549593
4.8650000000000	1.0970372481494
4.8700000000000	1.0893263012505
4.8750000000000	1.0785286694325
4.8800000000000	1.0671825740326
4.8850000000000	1.0552875375135
4.8900000000000	1.0428447472098
4.8950000000000	1.0298519422124
4.9000000000000	1.0163105816526
4.9050000000000	1.0022214532201
4.9100000000000	0.98758702038024
4.9150000000000	0.97240555028541
4.9200000000000	0.97307179370832
4.9250000000000	1.0136023220135
4.9300000000000	1.0554210094688
4.9350000000000	1.0985306888558
4.9400000000000	1.1429244126983
4.9450000000000	1.1886009547142
4.9500000000000	1.2355560379366
4.9550000000000	1.2838000671289
4.9600000000000	1.3333310824272
4.9650000000000	1.3841524444072
4.9700000000000	1.4261935591257
4.9750000000000	1.4442035836732
4.9800000000000	1.4615907214465
4.9850000000000	1.4783546837859
4.9900000000000	1.4944939136762
4.9950000000000	1.5100115432600
5.0000000000000	1.5249057354911
5.0050000000000	1.5391764769094
5.0100000000000	1.5528237877672
5.0150000000000	1.5658467668853
5.0200000000000	1.5766629516870
5.0250000000000	1.5833287711683
5.0300000000000	1.5897786831870
5.0350000000000	1.5960124005316
5.0400000000000	1.6020310784908
5.0450000000000	1.6078337382736
5.0500000000000	1.6134206046272
5.0550000000000	1.6187910790585
5.0600000000000	1.6239464814393
5.0650000000000	1.6288859967343
5.0700000000000	0.0034190516351151
5.0750000000000	0.0037656754957001
5.0800000000000	0.0041123187183603
5.0850000000000	0.0044589475349796
5.0900000000000	0.0048055633371086
5.0950000000000	0.0051521321275474
5.1000000000000	0.0054987200272758


==> figures/results/lam_inductor_scenario_a2/field_profile_a2_50Hz_80ms.txt <==
Z   B
0.00000000000000	1.3911630210931
0.0050000000000000	1.3910281945194
0.010000000000000	1.3908932490594
0.015000000000000	1.3907581846860
0.020000000000000	1.3906233590096
0.025000000000000	1.3904886528035
0.030000000000000	1.3903538276326
0.035000000000000	1.3902191218987
0.040000000000000	1.3900844163765
0.045000000000000	1.3899498302597
0.050000000000000	1.3898151251140
0.055000000000000	1.3896805393430
0.060000000000000	1.3895459537229
0.065000000000000	1.3894114874484
0.070000000000000	1.3892770212964
0.075000000000000	1.3891426744622
0.080000000000000	1.3890083277237
0.085000000000000	1.3888741002769
0.090000000000000	1.3887398729001
0.095000000000000	1.3886056455808
0.10000000000000	1.3884714183075
0.10500000000000	1.3883371910686
0.11000000000000	1.3882032022714
0.11500000000000	1.3880690942771
0.12000000000000	1.3879351054942
0.12500000000000	1.3878009974938
0.13000000000000	1.3876672471034
0.13500000000000	1.3875333774764
0.14000000000000	1.3873995078129
0.14500000000000	1.3872657573139
0.15000000000000	1.3871318875524
0.15500000000000	1.3869982561482
0.16000000000000	1.3868645054657
0.16500000000000	1.3867309931260
0.17000000000000	1.3865974807033
0.17500000000000	1.3864638489819
0.18000000000000	1.3863304555834
0.18500000000000	1.3861969428743
0.19000000000000	1.3860635492677
0.19500000000000	1.3859301555491
0.20000000000000	1.3857968809232
0.20500000000000	1.3856636061763
0.21000000000000	1.3855303313045
0.21500000000000	1.3853971755132
0.22000000000000	1.3852640195900
0.22500000000000	1.3851309827413
0.23000000000000	1.3849978265459
0.23500000000000	1.3848649086295
0.24000000000000	1.3847318713623
0.24500000000000	1.3845988339522
0.25000000000000	1.3844660348165
0.25500000000000	1.3843331163268
0.26000000000000	1.3842003169011
0.26500000000000	1.3840676365395
0.27000000000000	1.3839348368237
0.27500000000000	1.3838021561729
0.28000000000000	1.3836695945881
0.28500000000000	1.3835369136524
0.29000000000000	1.3834043517858
0.29500000000000	1.3832719089907
0.30000000000000	1.3831394660601
0.30500000000000	1.3830070229972
0.31000000000000	1.3828745798048
0.31500000000000	1.3827422556959
0.32000000000000	1.3826100506746
0.32500000000000	1.3824778455360
0.33000000000000	1.3823456402844
0.33500000000000	1.3822134349251
0.34000000000000	1.3820813486727
0.34500000000000	1.3819492623240
0.35000000000000	1.3818172950939
0.35500000000000	1.3816853277798
0.36000000000000	1.3815532411793
0.36500000000000	1.3814213929279
0.37000000000000	1.3812895446138
0.37500000000000	1.3811576962455
0.38000000000000	1.3810258478312
0.38500000000000	1.3808942377981
0.39000000000000	1.3807625085278
0.39500000000000	1.3806307792383
0.40000000000000	1.3804992883584
0.40500000000000	1.3803676782703
0.41000000000000	1.3802361874034
0.41500000000000	1.3801046965586
0.42000000000000	1.3799732057477
0.42500000000000	1.3798418341914
0.43000000000000	1.3797104626927
0.43500000000000	1.3795793296820
0.44000000000000	1.3794479583351
0.44500000000000	1.3793168255023
0.45000000000000	1.3791855735695
0.45500000000000	1.3790545601777
0.46000000000000	1.3789234277136
0.46500000000000	1.3787924146104
0.47000000000000	1.3786612824645
0.47500000000000	1.3785305081280
0.48000000000000	1.3783994955704
0.48500000000000	1.3782687216448
0.49000000000000	1.3781377095306
0.49500000000000	1.3780069360814
0.50000000000000	1.3778762821053
0.50500000000000	0.00079744215373893
0.51000000000000	1.1235493205533
0.51500000000000	1.1231171066706
0.52000000000000	1.1226857275240
0.52500000000000	1.1222549445910
0.53000000000000	1.1218248769785
0.53500000000000	1.1213954053898
0.54000000000000	1.1209666489373
0.54500000000000	1.1205384883216
0.55000000000000	1.1201109234549
0.55500000000000	1.1196843118762
0.56000000000000	1.1192581766733
0.56500000000000	1.1188327561812
0.57000000000000	1.1184079311134
0.57500000000000	1.1179839398099
0.58000000000000	1.1175605437877
0.58500000000000	1.1171376237641
0.59000000000000	1.1167156565095
0.59500000000000	1.1162941651229
0.60000000000000	1.1158733879582
0.60500000000000	1.1154532057530
0.61000000000000	1.1150337376577
0.61500000000000	1.1146151028251
0.62000000000000	1.1141969435821
0.62500000000000	1.1137794982966
0.63000000000000	1.1133627669220
0.63500000000000	1.1129465109983
0.64000000000000	1.1125312073190
0.64500000000000	1.1121163790148
0.65000000000000	1.1117022644665
0.65500000000000	1.1112888636411
0.66000000000000	1.1108761765122
0.66500000000000	1.1104639646327
0.67000000000000	1.1100524663977
0.67500000000000	1.1096416817853
0.68000000000000	1.1092317299858
0.68500000000000	1.1088222533575
0.69000000000000	1.1084134903049
0.69500000000000	1.1080052023993
0.70000000000000	1.1075978664697
0.70500000000000	1.1071911248842
0.71000000000000	1.1067849776404
0.71500000000000	1.1063795439483
0.72000000000000	1.1059748238117
0.72500000000000	1.1055706980280
0.73000000000000	1.1051671666051
0.73500000000000	1.1047643487645
0.74000000000000	1.1043623637316
0.74500000000000	1.1039609731026
0.75000000000000	1.1035600576901
0.75500000000000	1.1031598559351
0.76000000000000	1.1027604870731
0.76500000000000	1.1023617127157
0.77000000000000	1.1019636521004
0.77500000000000	1.1015661860538
0.78000000000000	1.1011694338248
0.78500000000000	1.1007732762393
0.79000000000000	1.1003778325514
0.79500000000000	1.0999831028071
0.80000000000000	1.0995889678456
0.80500000000000	1.0991954277208
0.81000000000000	1.0988027208999
0.81500000000000	1.0984106090244
0.82000000000000	1.0980190921542
0.82500000000000	1.0976284087736
0.83000000000000	1.0972382013144
0.83500000000000	1.0968488274756
0.84000000000000	1.0964599297013
0.84500000000000	1.0960719849027
0.85000000000000	1.0956845163237
0.85500000000000	1.0952977624554
0.86000000000000	1.0949114849664
0.86500000000000	1.0945261607831
0.87000000000000	1.0941413131499
0.87500000000000	1.0937572997900
0.88000000000000	1.0933737631703
0.88500000000000	1.0929910610163
0.89000000000000	1.0926088358046
0.89500000000000	1.0922275644679
0.90000000000000	1.0918467702796
0.90500000000000	1.0914665725621
0.91000000000000	1.0910872098386
0.91500000000000	1.0907084438095
0.92000000000000	1.0903303938026
0.92500000000000	1.0899529407296
0.93000000000000	1.0895760847180
0.93500000000000	1.0892000643069
0.94000000000000	1.0888247604204
0.94500000000000	1.0884499347732
0.95000000000000	1.0880758259225
0.95500000000000	1.0877024340018
0.96000000000000	1.0873296399469
0.96500000000000	1.0869575631119
0.97000000000000	1.0865862036449
0.97500000000000	1.0862154424897
0.98000000000000	1.0858455182150
0.98500000000000	1.0854759541427
0.99000000000000	1.0851072272712
0.99500000000000	1.0847393377613
1.0000000000000	1.0843719281524
1.0050000000000	1.0840052370325
1.0100000000000	0.00054766165775095
1.0150000000000	0.00042452046223109
1.0200000000000	0.80172366183918
1.0250000000000	0.80131514907537
1.0300000000000	0.80090806813284
1.0350000000000	0.80050253810809
1.0400000000000	0.80009855888504
1.0450000000000	0.79969601114340
1.0500000000000	0.79929495437872
1.0550000000000	0.79889556729623
1.0600000000000	0.79849761137799
1.0650000000000	0.79810114612510
1.0700000000000	0.79770617143853
1.0750000000000	0.79731274682597
1.0800000000000	0.79692081258978
1.0850000000000	0.79653042824484
1.0900000000000	0.79614147449203
1.0950000000000	0.79575407045354
1.1000000000000	0.79536827565188
1.1050000000000	0.79498379198404
1.1100000000000	0.79460097699876
1.1150000000000	0.79421959220072
1.1200000000000	0.79383981633155
1.1250000000000	0.79346147050889
1.1300000000000	0.79308461426809
1.1350000000000	0.79270930714781
1.1400000000000	0.79233554908666
1.1450000000000	0.79196322081687
1.1500000000000	0.79159238188507
1.1550000000000	0.79122315144472
1.1600000000000	0.79085541023642
1.1650000000000	0.79048915821149
1.1700000000000	0.79012433571821
1.1750000000000	0.78976112152637
1.1800000000000	0.78939939638640
1.1850000000000	0.78903921986522
1.1900000000000	0.78868047271790
1.1950000000000	0.78832321451593
1.2000000000000	0.78796756443845
1.2050000000000	0.78761340324926
1.2100000000000	0.78726073092402
1.2150000000000	0.78690954744103
1.2200000000000	0.78655991238533
1.2250000000000	0.78621176613671
1.2300000000000	0.78586510868154
1.2350000000000	0.78551999961396
1.2400000000000	0.78517637932118
1.2450000000000	0.78483424779834
1.2500000000000	0.78449366464794
1.2550000000000	0.78415457026580
1.2600000000000	0.78381702426006
1.2650000000000	0.78348096703215
1.2700000000000	0.78314633898615
1.2750000000000	0.78281325934346
1.2800000000000	0.78248178772388
1.2850000000000	0.78215174533071
1.2900000000000	0.78182319178835
1.2950000000000	0.78149612712043
1.3000000000000	0.78117067056349
1.3050000000000	0.78084664333150
1.3100000000000	0.78052416466511
1.3150000000000	0.78020311539028
1.3200000000000	0.77988367435834
1.3250000000000	0.77956572240188
1.3300000000000	0.77924925956340
1.3350000000000	0.77893434549260
1.3400000000000	0.77862086103037
1.3450000000000	0.77830892543963
1.3500000000000	0.77799853877374
1.3550000000000	0.77768964148496
1.3600000000000	0.77738223363560
1.3650000000000	0.77707637489511
1.3700000000000	0.77677194611975
1.3750000000000	0.77646912619182
1.3800000000000	0.77616773637127
1.3850000000000	0.77586789594423
1.3900000000000	0.77556960498789
1.3950000000000	0.77527274437304
1.4000000000000	0.77497737379008
1.4050000000000	0.77468361253722
1.4100000000000	0.77439134149392
1.4150000000000	0.77410050114757
1.4200000000000	0.77381121080508
1.4250000000000	0.77352347056694
1.4300000000000	0.77323722092953
1.4350000000000	0.77295246199673
1.4400000000000	0.77266919387807
1.4450000000000	0.77238753589414
1.4500000000000	0.77210730934622
1.4550000000000	0.77182857395501
1.4600000000000	0.77155138944424
1.4650000000000	0.77127575593826
1.4700000000000	0.77100155435495
1.4750000000000	0.77072890403171
1.4800000000000	0.77045774549538
1.4850000000000	0.77018813848677
1.4900000000000	0.76992008314474
1.4950000000000	0.76965340079584
1.5000000000000	0.76938838960723
1.5050000000000	0.76912481130825
1.5100000000000	0.76886272565404
1.5150000000000	0.76860219240225
1.5200000000000	0.00034705630319303
1.5250000000000	0.61834978618572
1.5300000000000	0.61815160465152
1.5350000000000	0.61795461617487
1.5400000000000	0.61775876108324
1.5450000000000	0.61756397970493
1.5500000000000	0.61737039118347
1.5550000000000	0.61717799545519
1.5600000000000	0.61698661364401
1.5650000000000	0.61679642450242
1.5700000000000	0.61660736836599
1.5750000000000	0.61641938557142
1.5800000000000	0.61623265487608
1.5850000000000	0.61604699741131
1.5900000000000	0.61586247272737
1.5950000000000	0.61567908077089
1.6000000000000	0.61549688109622
1.6050000000000	0.61531569484031
1.6100000000000	0.61513570076842
1.6150000000000	0.61495689883313
1.6200000000000	0.61477916978061
1.6250000000000	0.61460257317221
1.6300000000000	0.61442710896508
1.6350000000000	0.61425277711777
1.6400000000000	0.61407963719610
1.6450000000000	0.61390756995344
1.6500000000000	0.61373663495730
1.6550000000000	0.61356689177707
1.6600000000000	0.61339822117042
1.6650000000000	0.61323074231499
1.6700000000000	0.61306433597073
1.6750000000000	0.61289906171266
1.6800000000000	0.61273497911849
1.6850000000000	0.61257196895307
1.6900000000000	0.61241015040100
1.6950000000000	0.61224940422975
1.7000000000000	0.61208979002228
1.7050000000000	0.61193136736348
1.7100000000000	0.61177407663036
1.7150000000000	0.61161785820118
1.7200000000000	0.61146283126930
1.7250000000000	0.61130893621639
1.7300000000000	0.61115611342553
1.7350000000000	0.61100448209498
1.7400000000000	0.61085398261034
1.7450000000000	0.61070455535938
1.7500000000000	0.61055631954484
1.7550000000000	0.61040915595274
1.7600000000000	0.61026324339339
1.7650000000000	0.61011840305141
1.7700000000000	0.60997463492624
1.7750000000000	0.60983199862380
1.7800000000000	0.60969061335638
1.7850000000000	0.60955030031438
1.7900000000000	0.60941111910790
1.7950000000000	0.60927301014004
1.8000000000000	0.60913609262924
1.8050000000000	0.60900030698112
1.8100000000000	0.60886565320749
1.8150000000000	0.60873213132204
1.8200000000000	0.60859974134003
1.8250000000000	0.60846848327856
1.8300000000000	0.60833835715559
1.8350000000000	0.60820936299017
1.8400000000000	0.60808150080432
1.8450000000000	0.60795477062146
1.8500000000000	0.60782923206991
1.8550000000000	0.60770476596617
1.8600000000000	0.60758143194281
1.8650000000000	0.60745928963424
1.8700000000000	0.60733816025668
1.8750000000000	0.60721828226023
1.8800000000000	0.60709947686556
1.8850000000000	0.60698180371314
1.8900000000000	0.60686532244395
1.8950000000000	0.60674991388666
1.9000000000000	0.60663563768653
1.9050000000000	0.60652255349059
1.9100000000000	0.60641054213204
1.9150000000000	0.60629966325956
1.9200000000000	0.60618997652490
1.9250000000000	0.60608136276737
1.9300000000000	0.60597394124503
1.9350000000000	0.60586753319429
1.9400000000000	0.60576237708703
1.9450000000000	0.60565829416360
1.9500000000000	0.60555540368955
1.9550000000000	0.60545370572161
1.9600000000000	0.60535302150420
1.9650000000000	0.60525352991232
1.9700000000000	0.60515511179923
1.9750000000000	0.60505788643731
1.9800000000000	0.60496179428664
1.9850000000000	0.60486677580984
1.9900000000000	0.60477295028490
1.9950000000000	0.60468019857201
2.0000000000000	0.60458863995168
2.0050000000000	0.60449821489266
2.0100000000000	0.60440892346974
2.0150000000000	0.60432076575876
2.0200000000000	0.60423368223308
2.0250000000000	0.00029916408025852
2.0300000000000	0.00027848860659146
2.0350000000000	0.54190417953473
2.0400000000000	0.54181002581480
2.0450000000000	0.54171724458483
2.0500000000000	0.54162583579483
2.0550000000000	0.54153579938905
2.0600000000000	0.54144713531881
2.0650000000000	0.54135984353018
2.0700000000000	0.54127392397614
2.0750000000000	0.54118931699979
2.0800000000000	0.54110620136969
2.0850000000000	0.54102433861744
2.0900000000000	0.54094396711720
2.0950000000000	0.54086490800735
2.1000000000000	0.54078722084996
2.1050000000000	0.54071084599432
2.1100000000000	0.54063596221325
2.1150000000000	0.54056233104424
2.1200000000000	0.54049019086653
2.1250000000000	0.54041936282410
2.1300000000000	0.54034990648296
2.1350000000000	0.54028176220076
2.1400000000000	0.54021510875202
2.1450000000000	0.54014976728781
2.1500000000000	0.54008579737535
2.1550000000000	0.54002319898082
2.1600000000000	0.53996197206926
2.1650000000000	0.53990211660846
2.1700000000000	0.53984363256503
2.1750000000000	0.53978657951339
2.1800000000000	0.53973077860819
2.1850000000000	0.53967640863463
2.1900000000000	0.53962346956317
2.1950000000000	0.53957184215768
2.2000000000000	0.53952152639051
2.2050000000000	0.53947270105052
2.2100000000000	0.53942518729799
2.2150000000000	0.53937910431879
2.2200000000000	0.53933433287977
2.2250000000000	0.53929093256413
2.2300000000000	0.53924890334963
2.2350000000000	0.53920824521670
2.2400000000000	0.53916895814508
2.2450000000000	0.53913104211677
2.2500000000000	0.53909455671827
2.2550000000000	0.53905938272364
2.2600000000000	0.53902557972228
2.2650000000000	0.53899314769835
2.2700000000000	0.53896208663871
2.2750000000000	0.53893239652966
2.2800000000000	0.53890407735960
2.2850000000000	0.53887712911663
2.2900000000000	0.53885161139591
2.2950000000000	0.53882740497802
2.3000000000000	0.53880456945989
2.3050000000000	0.53878310483327
2.3100000000000	0.53876307069690
2.3150000000000	0.53874440743988
2.3200000000000	0.53872705545340
2.3250000000000	0.53871107433768
2.3300000000000	0.53869646409054
2.3350000000000	0.53868322470929
2.3400000000000	0.53867141579828
2.3450000000000	0.53866091814740
2.3500000000000	0.53865179136287
2.3550000000000	0.53864409505032
2.3600000000000	0.53863771000396
2.3650000000000	0.53863269583129
2.3700000000000	0.53862911214221
2.3750000000000	0.53862683973218
2.3800000000000	0.53862593821264
2.3850000000000	0.53862646719586
2.3900000000000	0.53862830748022
2.3950000000000	0.53863151868015
2.4000000000000	0.53863610080508
2.4050000000000	0.53864211347144
2.4100000000000	0.53864943748117
2.4150000000000	0.53865819205715
2.4200000000000	0.53866825800325
2.4250000000000	0.53867969493951
2.4300000000000	0.53869256248558
2.4350000000000	0.53870680105412
2.4400000000000	0.53872235105730
2.4450000000000	0.53873927211886
2.4500000000000	0.53875762386217
2.4550000000000	0.53877728709890
2.4600000000000	0.53879838105888
2.4650000000000	0.53882078655560
2.4700000000000	0.53884462282078
2.4750000000000	0.53886977066968
2.4800000000000	0.53889634933596
2.4850000000000	0.53892423963660
2.4900000000000	0.53895350120254
2.4950000000000	0.53898419366647
2.5000000000000	0.53901625745193
2.5050000000000	0.53904963298394
2.5100000000000	0.53908443950228
2.5150000000000	0.53912055782872
2.5200000000000	0.53915804760030
2.5250000000000	0.53919696845464
2.5300000000000	0.53923720121656
2.5350000000000	0.00027388369276861
2.5400000000000	0.53922528033248
2.5450000000000	0.53918540538001
2.5500000000000	0.53914690192960
2.5550000000000	0.53910976994760
2.5600000000000	0.53907406900564
2.5650000000000	0.53903967986270
2.5700000000000	0.53900666209216
2.5750000000000	0.53897501566420
2.5800000000000	0.53894480015391
2.5850000000000	0.53891589632411
2.5900000000000	0.53888836375166
2.5950000000000	0.53886226201517
2.6000000000000	0.53883747187937
2.6050000000000	0.53881405292477
2.6100000000000	0.53879206473179
2.6150000000000	0.53877132846428
2.6200000000000	0.53875208251835
2.6250000000000	0.53873414805976
2.6300000000000	0.53871764427742
2.6350000000000	0.53870245194272
2.6400000000000	0.53868863064273
2.6450000000000	0.53867623996414
2.6500000000000	0.53866516068208
2.6550000000000	0.53865551198971
2.6600000000000	0.53864717466398
2.6650000000000	0.53864026789991
2.6700000000000	0.53863467247633
2.6750000000000	0.53863044798548
2.6800000000000	0.53862759441726
2.6850000000000	0.53862617136578
2.6900000000000	0.53862611921820
2.6950000000000	0.53862737836119
2.7000000000000	0.53863000839298
2.7050000000000	0.53863406891143
2.7100000000000	0.53863944070280
2.7150000000000	0.53864618336668
2.7200000000000	0.53865435650509
2.7250000000000	0.53866384090563
2.7300000000000	0.53867469617215
2.7350000000000	0.53868698190805
2.7400000000000	0.53870063850975
2.7450000000000	0.53871560637320
2.7500000000000	0.53873200471054
2.7550000000000	0.53874971431540
2.7600000000000	0.53876885440068
2.7650000000000	0.53878930576299
2.7700000000000	0.53881118761662
2.7750000000000	0.53883438075999
2.7800000000000	0.53885900440944
2.7850000000000	0.53888493936501
2.7900000000000	0.53891230484511
2.7950000000000	0.53894098165157
2.8000000000000	0.53897108900445
2.8050000000000	0.53900250770774
2.8100000000000	0.53903529737851
2.8150000000000	0.53906951763652
2.8200000000000	0.53910510889147
2.8250000000000	0.53914207116025
2.8300000000000	0.53918040445911
2.8350000000000	0.53922004920226
2.8400000000000	0.53926106501228
2.8450000000000	0.53930357111894
2.8500000000000	0.53934726951923
2.8550000000000	0.53939251786297
2.8600000000000	0.53943901814912
2.8650000000000	0.53948694921560
2.8700000000000	0.53953619187686
2.8750000000000	0.53958686536806
2.8800000000000	0.53963885050588
2.8850000000000	0.53969226652608
2.8900000000000	0.53974705385304
2.8950000000000	0.53980321251463
2.9000000000000	0.53986068293713
2.9050000000000	0.53991958435946
2.9100000000000	0.53997985720971
2.9150000000000	0.54004150151924
2.9200000000000	0.54010445771814
2.9250000000000	0.54016884504857
2.9300000000000	0.54023454433804
2.9350000000000	0.54030167483048
2.9400000000000	0.54037017695957
2.9450000000000	0.54044005076190
2.9500000000000	0.54051129627808
2.9550000000000	0.54058391354552
2.9600000000000	0.54065784300247
2.9650000000000	0.54073320389783
2.9700000000000	0.54080987706647
2.9750000000000	0.54088798175886
2.9800000000000	0.54096745841674
2.9850000000000	0.54104830708287
2.9900000000000	0.54113052780549
2.9950000000000	0.54121406102427
3.0000000000000	0.54129902599879
3.0050000000000	0.54138536317168
3.0100000000000	0.54147301298613
3.0150000000000	0.54156209470474
3.0200000000000	0.54165254877068
3.0250000000000	0.54174437523953
3.0300000000000	0.54183757416070
3.0350000000000	0.54193214559137
3.0400000000000	0.00028459646628431
3.0450000000000	0.00030518864833250
3.0500000000000	0.60425919321636
3.0550000000000	0.60434657515615
3.0600000000000	0.60443509086268
3.0650000000000	0.60452462104960
3.0700000000000	0.60461546366403
3.0750000000000	0.60470738021371
3.0800000000000	0.60480043023011
3.0850000000000	0.60489455403826
3.0900000000000	0.60498993038185
3.0950000000000	0.60508632077528
3.1000000000000	0.60518390396531
3.1050000000000	0.60528262028348
3.1100000000000	0.60538252927026
3.1150000000000	0.60548345205127
3.1200000000000	0.60558556737923
3.1250000000000	0.60568881559226
3.1300000000000	0.60579325623755
3.1350000000000	0.60589877004986
3.1400000000000	0.60600535697678
3.1450000000000	0.60611319577869
3.1500000000000	0.60622210759249
3.1550000000000	0.60633215197243
3.1600000000000	0.60644338847707
3.1650000000000	0.60655563824516
3.1700000000000	0.60666908004781
3.1750000000000	0.60678371384082
3.1800000000000	0.60689942037517
3.1850000000000	0.60701625921451
3.1900000000000	0.60713428992668
3.1950000000000	0.60725339326472
3.2000000000000	0.60737368840430
3.2050000000000	0.60749505610145
3.2100000000000	0.60761755593027
3.2150000000000	0.60774118785937
3.2200000000000	0.60786601146581
3.2250000000000	0.60799196711666
3.2300000000000	0.60811899518299
3.2350000000000	0.60824721484896
3.2400000000000	0.60837650688386
3.2450000000000	0.60850693087046
3.2500000000000	0.60863854639499
3.2550000000000	0.60877129383458
3.2600000000000	0.60890511356798
3.2650000000000	0.60904012479049
3.2700000000000	0.60917620827912
3.2750000000000	0.60931348323207
3.2800000000000	0.60945189003419
3.2850000000000	0.60959142867733
3.2900000000000	0.60973203954973
3.2950000000000	0.60987384185523
3.3000000000000	0.61001677598543
3.3050000000000	0.61016078233331
3.3100000000000	0.61030598010719
3.3150000000000	0.61045230970333
3.3200000000000	0.61059977112393
3.3250000000000	0.61074836437275
3.3300000000000	0.61089808945512
3.3350000000000	0.61104894637787
3.3400000000000	0.61120093514935
3.3450000000000	0.61135405577947
3.3500000000000	0.61150824867506
3.3550000000000	0.61166369266273
3.3600000000000	0.61182020894330
3.3650000000000	0.61197779753232
3.3700000000000	0.61213663726171
3.3750000000000	0.61229654933583
3.3800000000000	0.61245759338017
3.3850000000000	0.61261976941707
3.3900000000000	0.61278307746918
3.3950000000000	0.61294751756235
3.4000000000000	0.61311314932685
3.4050000000000	0.61327985358224
3.4100000000000	0.61344768996166
3.4150000000000	0.61361665849700
3.4200000000000	0.61378675921985
3.4250000000000	0.61395799216493
3.4300000000000	0.61413041697134
3.4350000000000	0.61430391446768
3.4400000000000	0.61447854429597
3.4450000000000	0.61465436610167
3.4500000000000	0.61483126071570
3.4550000000000	0.61500934739119
3.4600000000000	0.61518850696203
3.4650000000000	0.61536885868420
3.4700000000000	0.61555034299920
3.4750000000000	0.61573290035202
3.4800000000000	0.61591659039633
3.4850000000000	0.61610147278923
3.4900000000000	0.61628742837340
3.4950000000000	0.61647457641352
3.5000000000000	0.61666285735974
3.5050000000000	0.61685221166524
3.5100000000000	0.61704275859847
3.5150000000000	0.61723437900925
3.5200000000000	0.61742725177400
3.5250000000000	0.61762107893171
3.5300000000000	0.61781621817523
3.5350000000000	0.61801243115131
3.5400000000000	0.61820971792762
3.5450000000000	0.61840819778166
3.5500000000000	0.00036235308848755
3.5550000000000	0.76867866527075
3.5600000000000	0.76893961655949
3.5650000000000	0.76920206060090
3.5700000000000	0.76946617605595
3.5750000000000	0.76973166475265
3.5800000000000	0.76999870535759
3.5850000000000	0.77026729772845
3.5900000000000	0.77053726290962
3.5950000000000	0.77080895839307
3.6000000000000	0.77108202641492
3.6050000000000	0.77135658605497
3.6100000000000	0.77163275639213
3.6150000000000	0.77191035848932
3.6200000000000	0.77218951143127
3.6250000000000	0.77247015549639
3.6300000000000	0.77275240977648
3.6350000000000	0.77303597613366
3.6400000000000	0.77332121208808
3.6450000000000	0.77360793871589
3.6500000000000	0.77389609631075
3.6550000000000	0.77418580397786
3.6600000000000	0.77447706162144
3.6650000000000	0.77476974993434
3.6700000000000	0.77506410724525
3.6750000000000	0.77535977583421
3.6800000000000	0.77565711324518
3.6850000000000	0.77595588097350
3.6900000000000	0.77625619815037
3.6950000000000	0.77655794548654
3.7000000000000	0.77686130172359
3.7050000000000	0.77716608797319
3.7100000000000	0.77747242337876
3.7150000000000	0.77778024826689
3.7200000000000	0.77808962218210
3.7250000000000	0.77840048545707
3.7300000000000	0.77871283803714
3.7350000000000	0.77902679907519
3.7400000000000	0.77934213010380
3.7450000000000	0.77965900988600
3.7500000000000	0.77997749798315
3.7550000000000	0.78029735593355
3.7600000000000	0.78061882211442
3.7650000000000	0.78094177728215
3.7700000000000	0.78126622140106
3.7750000000000	0.78159215444142
3.7800000000000	0.78191963597874
3.7850000000000	0.78224854677953
3.7900000000000	0.78257900602923
3.7950000000000	0.78291107331451
3.8000000000000	0.78324451019872
3.8050000000000	0.78357949548282
3.8100000000000	0.78391608875997
3.8150000000000	0.78425411120827
3.8200000000000	0.78459362242711
3.8250000000000	0.78493474162269
3.8300000000000	0.78527717077263
3.8350000000000	0.78562132711216
3.8400000000000	0.78596685301936
3.8450000000000	0.78631398692157
3.8500000000000	0.78666249041213
3.8550000000000	0.78701260192244
3.8600000000000	0.78736426186644
3.8650000000000	0.78771735105348
3.8700000000000	0.78807198871633
3.8750000000000	0.78842811527484
3.8800000000000	0.78878584996637
3.8850000000000	0.78914495440396
3.8900000000000	0.78950560743435
3.8950000000000	0.78986774948989
3.9000000000000	0.79023149981753
3.9050000000000	0.79059662004219
3.9100000000000	0.79096334862491
3.9150000000000	0.79133156640528
3.9200000000000	0.79170127343166
3.9250000000000	0.79207246975778
3.9300000000000	0.79244527464660
3.9350000000000	0.79281944973931
3.9400000000000	0.79319523351293
3.9450000000000	0.79357256642814
3.9500000000000	0.79395132933920
3.9550000000000	0.79433158192132
3.9600000000000	0.79471332424365
3.9650000000000	0.79509667559111
3.9700000000000	0.79548157643336
3.9750000000000	0.79586784803770
3.9800000000000	0.79625566929712
3.9850000000000	0.79664498069373
3.9900000000000	0.79703584191625
3.9950000000000	0.79742825305666
4.0000000000000	0.79782215459955
4.0050000000000	0.79821754664078
4.0100000000000	0.79861442927732
4.0150000000000	0.79901280261095
4.0200000000000	0.79941278594846
4.0250000000000	0.79981426018759
4.0300000000000	0.80021716583087
4.0350000000000	0.80062162219904
4.0400000000000	0.80102756979582
4.0450000000000	0.80143506834246
4.0500000000000	0.80184411795622
4.0550000000000	0.00046052584488187
4.0600000000000	0.00058422043686340
4.0650000000000	1.0841130028682
4.0700000000000	1.0844796949564
4.0750000000000	1.0848473439012
4.0800000000000	1.0852155919079
4.0850000000000	1.0855845580198
4.0900000000000	1.0859541228656
4.0950000000000	1.0863244054932
4.1000000000000	1.0866952865409
4.1050000000000	1.0870668850629
4.1100000000000	1.0874392009093
4.1150000000000	1.0878119955114
4.1200000000000	1.0881857455675
4.1250000000000	1.0885599740967
4.1300000000000	1.0889349193795
4.1350000000000	1.0893104620712
4.1400000000000	1.0896867212458
4.1450000000000	1.0900638159898
4.1500000000000	1.0904413885458
4.1550000000000	1.0908196772090
4.1600000000000	1.0911986818556
4.1650000000000	1.0915782831661
4.1700000000000	1.0919586002319
4.1750000000000	1.0923395137323
4.1800000000000	1.0927211427640
4.1850000000000	1.0931034872292
4.1900000000000	1.0934864278122
4.1950000000000	1.0938702028319
4.2000000000000	1.0942543353508
4.2050000000000	1.0946394213286
4.2100000000000	1.0950249838339
4.2150000000000	1.0954112611971
4.2200000000000	1.0957982533295
4.2250000000000	1.0961859601564
4.2300000000000	1.0965742623853
4.2350000000000	1.0969632791494
4.2400000000000	1.0973528911622
4.2450000000000	1.0977430983604
4.2500000000000	1.0981341390912
4.2550000000000	1.0985257748709
4.2600000000000	1.0989181248471
4.2650000000000	1.0993110697490
4.2700000000000	1.0997047287349
4.2750000000000	1.1000991017488
4.2800000000000	1.1004940695307
4.2850000000000	1.1008896320307
4.2900000000000	1.1012859084183
4.2950000000000	1.1016828986489
4.3000000000000	1.1020806026830
4.3050000000000	1.1024790204832
4.3100000000000	1.1028779136010
4.3150000000000	1.1032775204224
4.3200000000000	1.1036778409192
4.3250000000000	1.1040788750657
4.3300000000000	1.1044803844233
4.3350000000000	1.1048828458085
4.3400000000000	1.1052857823680
4.3450000000000	1.1056893132960
4.3500000000000	1.1060937962109
4.3550000000000	1.1064987542667
4.3600000000000	1.1069043066673
4.3650000000000	1.1073104534098
4.3700000000000	1.1077175521224
4.3750000000000	1.1081252451799
4.3800000000000	1.1085335325877
4.3850000000000	1.1089425335638
4.3900000000000	1.1093521289105
4.3950000000000	1.1097624378499
4.4000000000000	1.1101734603986
4.4050000000000	1.1105850773669
4.4100000000000	1.1109974079876
4.4150000000000	1.1114103330736
4.4200000000000	1.1118239718626
4.4250000000000	1.1122382051756
4.4300000000000	1.1126532714663
4.4350000000000	1.1130689323476
4.4400000000000	1.1134850686505
4.4450000000000	1.1139020380434
4.4500000000000	1.1143197213638
4.4550000000000	1.1147381186525
4.4600000000000	1.1151569915428
4.4650000000000	1.1155765785049
4.4700000000000	1.1159968795960
4.4750000000000	1.1164178948670
4.4800000000000	1.1168396243808
4.4850000000000	1.1172618297809
4.4900000000000	1.1176847495543
4.4950000000000	1.1181083837621
4.5000000000000	1.1185327324770
4.5050000000000	1.1189577957728
4.5100000000000	1.1193833353059
4.5150000000000	1.1198097087858
4.5200000000000	1.1202365586582
4.5250000000000	1.1206642426379
4.5300000000000	1.1210926416013
4.5350000000000	1.1215216364314
4.5400000000000	1.1219512272120
4.5450000000000	1.1223815332494
4.5500000000000	1.1228125546397
4.5550000000000	1.1232441722767
4.5600000000000	1.1236765054632
4.5650000000000	0.00088242495875908
4.5700000000000	1.3779147868523
4.5750000000000	1.3780453216984
4.5800000000000	1.3781763336404
4.5850000000000	1.3783071074054
4.5900000000000	1.3784378813955
4.5950000000000	1.3785688940126
4.6000000000000	1.3786999068227
4.6050000000000	1.3788309198100
4.6100000000000	1.3789620521686
4.6150000000000	1.3790930654649
4.6200000000000	1.3792241981035
4.6250000000000	1.3793553308608
4.6300000000000	1.3794865829323
4.6350000000000	1.3796178350954
4.6400000000000	1.3797490873370
4.6450000000000	1.3798804588540
4.6500000000000	1.3800119496342
4.6550000000000	1.3801434404563
4.6600000000000	1.3802748120992
4.6650000000000	1.3804064221802
4.6700000000000	1.3805380322698
4.6750000000000	1.3806696423574
4.6800000000000	1.3808012524327
4.6850000000000	1.3809328624867
4.6900000000000	1.3810647109283
4.6950000000000	1.3811964401207
4.7000000000000	1.3813284076829
4.7050000000000	1.3814602559794
4.7100000000000	1.3815921042114
4.7150000000000	1.3817240715806
4.7200000000000	1.3818560388705
4.7250000000000	1.3819881252840
4.7300000000000	1.3821202116051
4.7350000000000	1.3822524170373
4.7400000000000	1.3823843839467
4.7450000000000	1.3825167083749
4.7500000000000	1.3826489134797
4.7550000000000	1.3827813568842
4.7600000000000	1.3829136809565
4.7650000000000	1.3830460049018
4.7700000000000	1.3831784479262
4.7750000000000	1.3833108908172
4.7800000000000	1.3834434527814
4.7850000000000	1.3835758953976
4.7900000000000	1.3837085762919
4.7950000000000	1.3838411378347
4.8000000000000	1.3839739376525
4.8050000000000	1.3841066181164
4.8100000000000	1.3842392984354
4.8150000000000	1.3843722170276
4.8200000000000	1.3845051354747
4.8250000000000	1.3846380537772
4.8300000000000	1.3847709719358
4.8350000000000	1.3849038899520
4.8400000000000	1.3850369270365
4.8450000000000	1.3851700831913
4.8500000000000	1.3853032392094
4.8550000000000	1.3854362758841
4.8600000000000	1.3855695508464
4.8650000000000	1.3857028256812
4.8700000000000	1.3858359811828
4.8750000000000	1.3859693749832
4.8800000000000	1.3861027686683
4.8850000000000	1.3862361622430
4.8900000000000	1.3863695557125
4.8950000000000	1.3865030682915
4.9000000000000	1.3866366999859
4.9050000000000	1.3867703315928
4.9100000000000	1.3869038439097
4.9150000000000	1.3870374753617
4.9200000000000	1.3871712259563
4.9250000000000	1.3873050957014
4.9300000000000	1.3874388461865
4.9350000000000	1.3875725966289
4.9400000000000	1.3877065854562
4.9450000000000	1.3878404550496
4.9500000000000	1.3879744438375
4.9550000000000	1.3881085518292
4.9600000000000	1.3882425406166
4.9650000000000	1.3883766486287
4.9700000000000	1.3885107566675
4.9750000000000	1.3886451031623
4.9800000000000	1.3887792112878
4.9850000000000	1.3889136771025
4.9900000000000	1.3890479045724
4.9950000000000	1.3891821321283
5.0000000000000	1.3893165982022
5.0050000000000	1.3894510643888
5.0100000000000	1.3895855307019
5.0150000000000	1.3897201163650
5.0200000000000	1.3898547021830
5.0250000000000	1.3899894073801
5.0300000000000	1.3901239935530
5.0350000000000	1.3902585799265
5.0400000000000	1.3903935241442
5.0450000000000	1.3905282301760
5.0500000000000	1.3906630556663


==> figures/results/lam_inductor_scenario_a2/losses_scenario_a2.txt <==
f(Hz)   Reference   HomHBFEM
50      1.96e-04    2.03e-04
100     7.39e-04    7.58e-04
500     1.32e-02    1.27e-02
1000    4.10e-02    3.99e-02
5000    4.71e-01    4.10e-01
10000   1.40        1.12


==> figures/results/lam_inductor_scenario_b/losses_scenario_b.txt <==
f(Hz)   Reference   HomHBFEM
50      1.03e-04    1.07e-04
100     3.72e-04    3.98e-04
500     4.73e-3     5.30e-03
1000    1.36e-02    1.31e-02
5000    1.54e-01    9.02e-02
10000   4.22e-01    2.97e-01


==> figures/results/lam_inductor_scenario_b2/field_profile_b2_50Hz_80ms.txt <==
Z   B
0.00000000000000	1.6786707244053
0.0050000000000000	1.6786006106885
0.010000000000000	1.6785304971239
0.015000000000000	1.6784603841019
0.020000000000000	1.6783905100253
0.025000000000000	1.6783206364651
0.030000000000000	1.6782507634093
0.035000000000000	1.6781813676845
0.040000000000000	1.6781116148113
0.045000000000000	1.6780421008258
0.050000000000000	1.6779728257168
0.055000000000000	1.6779036702650
0.060000000000000	1.6778343960383
0.065000000000000	1.6777654798640
0.070000000000000	1.6776963256852
0.075000000000000	1.6776274103295
0.080000000000000	1.6775587337842
0.085000000000000	1.6774900576215
0.090000000000000	1.6774216202502
0.095000000000000	1.6773529448240
0.10000000000000	1.6772846273774
0.10500000000000	1.6772163102742
0.11000000000000	1.6771482319235
0.11500000000000	1.6770800346890
0.12000000000000	1.6770120761877
0.12500000000000	1.6769442372020
0.13000000000000	1.6768763985141
0.13500000000000	1.6768087985339
0.14000000000000	1.6767410796257
0.14500000000000	1.6766735994077
0.15000000000000	1.6766061194537
0.15500000000000	1.6765389973837
0.16000000000000	1.6764716371442
0.16500000000000	1.6764046347724
0.17000000000000	1.6763376326338
0.17500000000000	1.6762706307210
0.18000000000000	1.6762039866553
0.18500000000000	1.6761369851727
0.19000000000000	1.6760704607320
0.19500000000000	1.6760039364892
0.20000000000000	1.6759375316478
0.20500000000000	1.6758712462003
0.21000000000000	1.6758049609318
0.21500000000000	1.6757389142546
0.22000000000000	1.6756728677449
0.22500000000000	1.6756068213961
0.23000000000000	1.6755411328308
0.23500000000000	1.6754754444158
0.24000000000000	1.6754096369370
0.24500000000000	1.6753441872256
0.25000000000000	1.6752786184401
0.25500000000000	1.6752132882035
0.26000000000000	1.6751480773019
0.26500000000000	1.6750828665220
0.27000000000000	1.6750178942774
0.27500000000000	1.6749528029365
0.28000000000000	1.6748879501232
0.28500000000000	1.6748232166247
0.29000000000000	1.6747584832277
0.29500000000000	1.6746941075567
0.30000000000000	1.6746294935620
0.30500000000000	1.6745652372873
0.31000000000000	1.6745007426826
0.31500000000000	1.6744367250011
0.32000000000000	1.6743725881938
0.32500000000000	1.6743085706769
0.33000000000000	1.6742447916570
0.33500000000000	1.6741808935043
0.34000000000000	1.6741173530540
0.34500000000000	1.6740536934673
0.35000000000000	1.6739902723701
0.35500000000000	1.6739268513424
0.36000000000000	1.6738635495922
0.36500000000000	1.6738002479093
0.37000000000000	1.6737373039201
0.37500000000000	1.6736741215776
0.38000000000000	1.6736112969275
0.38500000000000	1.6735484723414
0.39000000000000	1.6734857670285
0.39500000000000	1.6734230617789
0.40000000000000	1.6733605950114
0.40500000000000	1.6732981283075
0.41000000000000	1.6732359000863
0.41500000000000	1.6731735527200
0.42000000000000	1.6731114438374
0.42500000000000	1.6730493350206
0.43000000000000	1.6729874646893
0.43500000000000	1.6729257136351
0.44000000000000	1.6728639626501
0.44500000000000	1.6728023309450
0.45000000000000	1.6727406993123
0.45500000000000	1.6726793061721
0.46000000000000	1.6726179131080
0.46500000000000	1.6725567585405
0.47000000000000	1.6724956040534
0.47500000000000	1.6724344496491
0.48000000000000	1.6723735337487
0.48500000000000	1.6723126179366
0.49000000000000	1.6722518214248
0.49500000000000	1.6721911442165
0.50000000000000	1.6721305863149
0.50500000000000	0.0036175992828798
0.51000000000000	1.6291494881923
0.51500000000000	1.6290546011570
0.52000000000000	1.6289601911699
0.52500000000000	1.6288657813734
0.53000000000000	1.6287718485851
0.53500000000000	1.6286781543681
0.54000000000000	1.6285846987034
0.54500000000000	1.6284914815731
0.55000000000000	1.6283985029595
0.55500000000000	1.6283057628450
0.56000000000000	1.6282132612137
0.56500000000000	1.6281212364674
0.57000000000000	1.6280292117532
0.57500000000000	1.6279376638923
0.58000000000000	1.6278463544523
0.58500000000000	1.6277550449995
0.59000000000000	1.6276642123571
0.59500000000000	1.6275736180928
0.60000000000000	1.6274832621931
0.60500000000000	1.6273931446462
0.61000000000000	1.6273032654394
0.61500000000000	1.6272137437698
0.62000000000000	1.6271243412082
0.62500000000000	1.6270352961620
0.63000000000000	1.6269464894115
0.63500000000000	1.6268579209465
0.64000000000000	1.6267697099665
0.64500000000000	1.6266817372539
0.65000000000000	1.6265937643810
0.65500000000000	1.6265062681766
0.66000000000000	1.6264191294241
0.66500000000000	1.6263319904882
0.67000000000000	1.6262453281991
0.67500000000000	1.6261589041320
0.68000000000000	1.6260727182805
0.68500000000000	1.6259866514304
0.69000000000000	1.6259009419951
0.69500000000000	1.6258154707606
0.70000000000000	1.6257303569320
0.70500000000000	1.6256454812966
0.71000000000000	1.6255608438510
0.71500000000000	1.6254764445924
0.72000000000000	1.6253922835185
0.72500000000000	1.6253084798368
0.73000000000000	1.6252246759181
0.73500000000000	1.6251414678076
0.74000000000000	1.6250583786679
0.74500000000000	1.6249755277081
0.75000000000000	1.6248929149287
0.75500000000000	1.6248104211211
0.76000000000000	1.6247285231238
0.76500000000000	1.6246465056832
0.77000000000000	1.6245650840567
0.77500000000000	1.6244837814100
0.78000000000000	1.6244027169558
0.78500000000000	1.6243220099065
0.79000000000000	1.6242414218478
0.79500000000000	1.6241611912027
0.80000000000000	1.6240811987669
0.80500000000000	1.6240014445461
0.81000000000000	1.6239219285454
0.81500000000000	1.6238427699809
0.82000000000000	1.6237637304407
0.82500000000000	1.6236850483509
0.83000000000000	1.6236066045093
0.83500000000000	1.6235283989242
0.84000000000000	1.6234505508135
0.84500000000000	1.6233729409771
0.85000000000000	1.6232954502154
0.85500000000000	1.6232184361655
0.86000000000000	1.6231414220011
0.86500000000000	1.6230648845706
0.87000000000000	1.6229883470472
0.87500000000000	1.6229122862804
0.88000000000000	1.6228364638637
0.88500000000000	1.6227608798099
0.89000000000000	1.6226855341326
0.89500000000000	1.6226104268443
0.90000000000000	1.6225355579597
0.90500000000000	1.6224611659122
0.91000000000000	1.6223867738788
0.91500000000000	1.6223127395032
0.92000000000000	1.6222389435919
0.92500000000000	1.6221655053706
0.93000000000000	1.6220921864381
0.93500000000000	1.6220191060197
0.94000000000000	1.6219466217617
0.94500000000000	1.6218740184264
0.95000000000000	1.6218018920793
0.95500000000000	1.6217298851108
0.96000000000000	1.6216581167500
0.96500000000000	1.6215865870171
0.97000000000000	1.6215154151417
0.97500000000000	1.6214444819357
0.98000000000000	1.6213739066292
0.98500000000000	1.6213033316164
0.99000000000000	1.6212332337571
0.99500000000000	1.6211634938640
1.0000000000000	1.6210938735422
1.0050000000000	1.6210244920245
1.0100000000000	0.0028443807367585
1.0150000000000	0.0022752637703716
1.0200000000000	1.5602684632150
1.0250000000000	1.5601559511447
1.0300000000000	1.5600439158258
1.0350000000000	1.5599322380097
1.0400000000000	1.5598209176510
1.0450000000000	1.5597100739182
1.0500000000000	1.5595993491430
1.0550000000000	1.5594893393311
1.0600000000000	1.5593795676117
1.0650000000000	1.5592702723649
1.0700000000000	1.5591613343461
1.0750000000000	1.5590528727304
1.0800000000000	1.5589446490671
1.0850000000000	1.5588369017443
1.0900000000000	1.5587293923127
1.0950000000000	1.5586223591609
1.1000000000000	1.5585159214718
1.1050000000000	1.5584096023822
1.1100000000000	1.5583038787037
1.1150000000000	1.5581985119933
1.1200000000000	1.5580932638105
1.1250000000000	1.5579887301809
1.1300000000000	1.5578845534562
1.1350000000000	1.5577804951985
1.1400000000000	1.5576771514371
1.1450000000000	1.5575739261101
1.1500000000000	1.5574712960388
1.1550000000000	1.5573690227906
1.1600000000000	1.5572669871445
1.1650000000000	1.5571655467172
1.1700000000000	1.5570643438708
1.1750000000000	1.5569636170144
1.1800000000000	1.5568631277230
1.1850000000000	1.5567632336181
1.1900000000000	1.5566635770669
1.1950000000000	1.5565643964843
1.2000000000000	1.5564655726585
1.2050000000000	1.5563672247980
1.2100000000000	1.5562691144847
1.2150000000000	1.5561715993472
1.2200000000000	1.5560743217609
1.2250000000000	1.5559775201485
1.2300000000000	1.5558809560962
1.2350000000000	1.5557849872384
1.2400000000000	1.5556891367466
1.2450000000000	1.5555938814662
1.2500000000000	1.5554991021984
1.2550000000000	1.5554045605362
1.2600000000000	1.5553103757024
1.2650000000000	1.5552166669199
1.2700000000000	1.5551233149947
1.2750000000000	1.5550302007343
1.2800000000000	1.5549378009946
1.2850000000000	1.5548455197479
1.2900000000000	1.5547537146419
1.2950000000000	1.5546622664895
1.3000000000000	1.5545712945243
1.3050000000000	1.5544806795603
1.3100000000000	1.5543904216224
1.3150000000000	1.5543005207382
1.3200000000000	1.5542110961453
1.3250000000000	1.5541221478740
1.3300000000000	1.5540334375355
1.3350000000000	1.5539450843704
1.3400000000000	1.5538572076219
1.3450000000000	1.5537696881163
1.3500000000000	1.5536826450979
1.3550000000000	1.5535958401842
1.3600000000000	1.5535095118331
1.3650000000000	1.5534236600852
1.3700000000000	1.5533380465621
1.3750000000000	1.5532529097233
1.3800000000000	1.5531681304042
1.3850000000000	1.5530837086506
1.3900000000000	1.5529997637168
1.3950000000000	1.5529161764396
1.4000000000000	1.5528329468691
1.4050000000000	1.5527501942652
1.4100000000000	1.5526676802595
1.4150000000000	1.5525856433221
1.4200000000000	1.5525039642984
1.4250000000000	1.5524227624537
1.4300000000000	1.5523417994248
1.4350000000000	1.5522614328961
1.4400000000000	1.5521811860904
1.4450000000000	1.5521017743234
1.4500000000000	1.5520223631925
1.4550000000000	1.5519434295966
1.4600000000000	1.5518649735989
1.4650000000000	1.5517867568470
1.4700000000000	1.5517090178266
1.4750000000000	1.5516317566048
1.4800000000000	1.5515547348317
1.4850000000000	1.5514781909967
1.4900000000000	1.5514020059629
1.4950000000000	1.5513261798025
1.5000000000000	1.5512508317988
1.5050000000000	1.5511759620278
1.5100000000000	1.5511013321479
1.5150000000000	1.5510269422368
1.5200000000000	0.0017523204451515
1.5250000000000	1.4740544363058
1.5300000000000	1.4739309700824
1.5350000000000	1.4738080997329
1.5400000000000	1.4736858251887
1.5450000000000	1.4735640271710
1.5500000000000	1.4734427056121
1.5550000000000	1.4733218604500
1.5600000000000	1.4732016108328
1.5650000000000	1.4730818374907
1.5700000000000	1.4729626595745
1.5750000000000	1.4728439578178
1.5800000000000	1.4727257321685
1.5850000000000	1.4726082209943
1.5900000000000	1.4724909474077
1.5950000000000	1.4723743881957
1.6000000000000	1.4722583048968
1.6050000000000	1.4721426974675
1.6100000000000	1.4720275658659
1.6150000000000	1.4719130292598
1.6200000000000	1.4717989684044
1.6250000000000	1.4716855024739
1.6300000000000	1.4715725122250
1.6350000000000	1.4714599976255
1.6400000000000	1.4713481970653
1.6450000000000	1.4712366336810
1.6500000000000	1.4711255458657
1.6550000000000	1.4710152912226
1.6600000000000	1.4709053928946
1.6650000000000	1.4707959700723
1.6700000000000	1.4706871419478
1.6750000000000	1.4705787892964
1.6800000000000	1.4704710313148
1.6850000000000	1.4703636295737
1.6900000000000	1.4702567032740
1.6950000000000	1.4701506100361
1.7000000000000	1.4700448730184
1.7050000000000	1.4699394922190
1.7100000000000	1.4698348252646
1.7150000000000	1.4697306337380
1.7200000000000	1.4696270368529
1.7250000000000	1.4695237961962
1.7300000000000	1.4694210309839
1.7350000000000	1.4693189796453
1.7400000000000	1.4692172845649
1.7450000000000	1.4691161841742
1.7500000000000	1.4690155592799
1.7550000000000	1.4689155291095
1.7600000000000	1.4688160936839
1.7650000000000	1.4687170146061
1.7700000000000	1.4686185303186
1.7750000000000	1.4685204024290
1.7800000000000	1.4684229885953
1.7850000000000	1.4683260504278
1.7900000000000	1.4682294687493
1.7950000000000	1.4681336012230
1.8000000000000	1.4680380902586
1.8050000000000	1.4679432935223
1.8100000000000	1.4678488534252
1.8150000000000	1.4677550084301
1.8200000000000	1.4676617585819
1.8250000000000	1.4675688655109
1.8300000000000	1.4674766868921
1.8350000000000	1.4673848651479
1.8400000000000	1.4672935195420
1.8450000000000	1.4672028885498
1.8500000000000	1.4671124953903
1.8550000000000	1.4670228169582
1.8600000000000	1.4669336148985
1.8650000000000	1.4668450084855
1.8700000000000	1.4667567593647
1.8750000000000	1.4666691060209
1.8800000000000	1.4665819293163
1.8850000000000	1.4664954677431
1.8900000000000	1.4664093637460
1.8950000000000	1.4663237366086
1.9000000000000	1.4662385864106
1.9050000000000	1.4661541516528
1.9100000000000	1.4660700747878
1.9150000000000	1.4659867135263
1.9200000000000	1.4659037103289
1.9250000000000	1.4658211844947
1.9300000000000	1.4657393745316
1.9350000000000	1.4656578036936
1.9400000000000	1.4655769489142
1.9450000000000	1.4654965718720
1.9500000000000	1.4654166726671
1.9550000000000	1.4653372513993
1.9600000000000	1.4652585465892
1.9650000000000	1.4651802007153
1.9700000000000	1.4651024523049
1.9750000000000	1.4650253014660
1.9800000000000	1.4649485098907
1.9850000000000	1.4648721969030
1.9900000000000	1.4647963626193
1.9950000000000	1.4647213647843
2.0000000000000	1.4646466074709
2.0050000000000	1.4645725676389
2.0100000000000	1.4644990069941
2.0150000000000	1.4644258064526
2.0200000000000	1.4643533237710
2.0250000000000	0.0013750288517032
2.0300000000000	0.0011794896052057
2.0350000000000	1.3974951089478
2.0400000000000	1.3973799777346
2.0450000000000	1.3972659184452
2.0500000000000	1.3971529310375
2.0550000000000	1.3970408962655
2.0600000000000	1.3969301717193
2.0650000000000	1.3968205189456
2.0700000000000	1.3967119379103
2.0750000000000	1.3966044285831
2.0800000000000	1.3964979909324
2.0850000000000	1.3963925057216
2.0900000000000	1.3962885689694
2.0950000000000	1.3961853461878
2.1000000000000	1.3960833141883
2.1050000000000	1.3959824729505
2.1100000000000	1.3958828224543
2.1150000000000	1.3957840050543
2.1200000000000	1.3956863783611
2.1250000000000	1.3955900615688
2.1300000000000	1.3954946970371
2.1350000000000	1.3954002847547
2.1400000000000	1.3953073015484
2.1450000000000	1.3952151513645
2.1500000000000	1.3951241918233
2.1550000000000	1.3950343037126
2.1600000000000	1.3949456062371
2.1650000000000	1.3948579801875
2.1700000000000	1.3947713063545
2.1750000000000	1.3946859423682
2.1800000000000	1.3946016498129
2.1850000000000	1.3945184286963
2.1900000000000	1.3944362790236
2.1950000000000	1.3943552008055
2.2000000000000	1.3942753132599
2.2050000000000	1.3941963779833
2.2100000000000	1.3941187526145
2.2150000000000	1.3940421987536
2.2200000000000	1.3939665972069
2.2250000000000	1.3938921864144
2.2300000000000	1.3938189663935
2.2350000000000	1.3937466987521
2.2400000000000	1.3936756219294
2.2450000000000	1.3936056167455
2.2500000000000	1.3935366832254
2.2550000000000	1.3934689406089
2.2600000000000	1.3934021505104
2.2650000000000	1.3933366705870
2.2700000000000	1.3932721432490
2.2750000000000	1.3932086877388
2.2800000000000	1.3931464233073
2.2850000000000	1.3930853499899
2.2900000000000	1.3930252294133
2.2950000000000	1.3929663000361
2.3000000000000	1.3929084426966
2.3050000000000	1.3928517766473
2.3100000000000	1.3927960635224
2.3150000000000	1.3927415417854
2.3200000000000	1.3926880922831
2.3250000000000	1.3926357150644
2.3300000000000	1.3925845293985
2.3350000000000	1.3925342969189
2.3400000000000	1.3924852561072
2.3450000000000	1.3924372878095
2.3500000000000	1.3923906305111
2.3550000000000	1.3923449266430
2.3600000000000	1.3923002954846
2.3650000000000	1.3922567370984
2.3700000000000	1.3922143707663
2.3750000000000	1.3921729581365
2.3800000000000	1.3921328569105
2.3850000000000	1.3920937095369
2.3900000000000	1.3920556352963
2.3950000000000	1.3920188726882
2.4000000000000	1.3919830641599
2.4050000000000	1.3919484482150
2.4100000000000	1.3919147865127
2.4150000000000	1.3918823175599
2.4200000000000	1.3918510414382
2.4250000000000	1.3918207198208
2.4300000000000	1.3917915912112
2.4350000000000	1.3917636557040
2.4400000000000	1.3917366749700
2.4450000000000	1.3917108875252
2.4500000000000	1.3916860550434
2.4550000000000	1.3916624160447
2.4600000000000	1.3916399706247
2.4650000000000	1.3916184804694
2.4700000000000	1.3915983033062
2.4750000000000	1.3915790816146
2.4800000000000	1.3915609347074
2.4850000000000	1.3915439819041
2.4900000000000	1.3915281041027
2.4950000000000	1.3915133014167
2.5000000000000	1.3914998123754
2.5050000000000	1.3914871602574
2.5100000000000	1.3914757028076
2.5150000000000	1.3914654401425
2.5200000000000	1.3914561339643
2.5250000000000	1.3914479036030
2.5300000000000	1.3914409876005
2.5350000000000	0.0011408351150243
2.5400000000000	1.3914428951725
2.5450000000000	1.3914502889237
2.5500000000000	1.3914587585785
2.5550000000000	1.3914683040149
2.5600000000000	1.3914789251113
2.5650000000000	1.3914906217494
2.5700000000000	1.3915036322292
2.5750000000000	1.3915175988084
2.5800000000000	1.3915326405804
2.5850000000000	1.3915488766441
2.5900000000000	1.3915661876774
2.5950000000000	1.3915845735735
2.6000000000000	1.3916041534319
2.6050000000000	1.3916246887309
2.6100000000000	1.3916464177825
2.6150000000000	1.3916693404873
2.6200000000000	1.3916932183229
2.6250000000000	1.3917182896127
2.6300000000000	1.3917444350482
2.6350000000000	1.3917716545323
2.6400000000000	1.3918001863935
2.6450000000000	1.3918295536986
2.6500000000000	1.3918601139894
2.6550000000000	1.3918917479635
2.6600000000000	1.3919245747474
2.6650000000000	1.3919584750427
2.6700000000000	1.3919935679790
2.6750000000000	1.3920294958424
2.6800000000000	1.3920667353945
2.6850000000000	1.3921050481335
2.6900000000000	1.3921445531966
2.6950000000000	1.3921850120855
2.7000000000000	1.3922265439411
2.7050000000000	1.3922693871054
2.7100000000000	1.3923131838854
2.7150000000000	1.3923580534175
2.7200000000000	1.3924042340580
2.7250000000000	1.3924512489011
2.7300000000000	1.3924994555156
2.7350000000000	1.3925489730453
2.7400000000000	1.3925994438066
2.7450000000000	1.3926509869465
2.7500000000000	1.3927036024141
2.7550000000000	1.3927574093603
2.7600000000000	1.3928122885217
2.7650000000000	1.3928682398516
2.7700000000000	1.3929252632964
2.7750000000000	1.3929834780207
2.7800000000000	1.3930428839755
2.7850000000000	1.3931032427021
2.7900000000000	1.3931646733628
2.7950000000000	1.3932272951292
2.8000000000000	1.3932909887501
2.8050000000000	1.3933557541916
2.8100000000000	1.3934217106227
2.8150000000000	1.3934887388046
2.8200000000000	1.3935568387009
2.8250000000000	1.3936260102847
2.8300000000000	1.3936964919414
2.8350000000000	1.3937676876022
2.8400000000000	1.3938403124930
2.8450000000000	1.3939140089650
2.8500000000000	1.3939886577851
2.8550000000000	1.3940646165618
2.8600000000000	1.3941415276473
2.8650000000000	1.3942195102360
2.8700000000000	1.3942986835194
2.8750000000000	1.3943789282766
2.8800000000000	1.3944602444945
2.8850000000000	1.3945426321633
2.8900000000000	1.3946263296931
2.8950000000000	1.3947109794489
2.9000000000000	1.3947965814272
2.9050000000000	1.3948836124594
2.9100000000000	1.3949715957081
2.9150000000000	1.3950605311736
2.9200000000000	1.3951508956937
2.9250000000000	1.3952419740177
2.9300000000000	1.3953344814044
2.9350000000000	1.3954279410246
2.9400000000000	1.3955225913056
2.9450000000000	1.3956181938389
2.9500000000000	1.3957151062643
2.9550000000000	1.3958129709674
2.9600000000000	1.3959119071726
2.9650000000000	1.3960120341068
2.9700000000000	1.3961132325784
2.9750000000000	1.3962156218185
2.9800000000000	1.3963189634294
2.9850000000000	1.3964234958540
2.9900000000000	1.3965290999084
2.9950000000000	1.3966358948291
3.0000000000000	1.3967436422259
3.0050000000000	1.3968526997576
3.0100000000000	1.3969624714111
3.0150000000000	1.3970736724735
3.0200000000000	1.3971860645647
3.0250000000000	1.3972994093005
3.0300000000000	1.3974137067235
3.0350000000000	1.3975293144981
3.0400000000000	0.0012360365902310
3.0450000000000	0.0014342401606541
3.0500000000000	1.4643746629653
3.0550000000000	1.4644472656354
3.0600000000000	1.4645204669177
3.0650000000000	1.4645942666852
3.0700000000000	1.4646686648116
3.0750000000000	1.4647433035468
3.0800000000000	1.4648187788144
3.0850000000000	1.4648946136596
3.0900000000000	1.4649710463822
3.0950000000000	1.4650478384504
3.1000000000000	1.4651252281677
3.1050000000000	1.4652032154253
3.1100000000000	1.4652816809030
3.1150000000000	1.4653606244963
3.1200000000000	1.4654401653073
3.1250000000000	1.4655201840269
3.1300000000000	1.4656007997625
3.1350000000000	1.4656817739956
3.1400000000000	1.4657632258424
3.1450000000000	1.4658452744145
3.1500000000000	1.4659280388324
3.1550000000000	1.4660110421656
3.1600000000000	1.4660947611664
3.1650000000000	1.4661789573272
3.1700000000000	1.4662636305673
3.1750000000000	1.4663489000113
3.1800000000000	1.4664346463732
3.1850000000000	1.4665207503629
3.1900000000000	1.4666075695363
3.1950000000000	1.4666947461883
3.2000000000000	1.4667826378791
3.2050000000000	1.4668708869082
3.2100000000000	1.4669598508394
3.2150000000000	1.4670491719767
3.2200000000000	1.4671390886788
3.2250000000000	1.4672293624629
3.2300000000000	1.4673203509010
3.2350000000000	1.4674116963058
3.2400000000000	1.4675036370437
3.2450000000000	1.4675961730593
3.2500000000000	1.4676890658862
3.2550000000000	1.4677825538932
3.2600000000000	1.4678766370325
3.2650000000000	1.4679710768438
3.2700000000000	1.4680662309099
3.2750000000000	1.4681617415658
3.2800000000000	1.4682578471889
3.2850000000000	1.4683545477456
3.2900000000000	1.4684516047814
3.2950000000000	1.4685491374757
3.3000000000000	1.4686473842149
3.3050000000000	1.4687459873453
3.3100000000000	1.4688451852585
3.3150000000000	1.4689448587225
3.3200000000000	1.4690452461332
3.3250000000000	1.4691458706352
3.3300000000000	1.4692472090473
3.3350000000000	1.4693489037271
3.3400000000000	1.4694511930784
3.3450000000000	1.4695540770915
3.3500000000000	1.4696574365469
3.3550000000000	1.4697612714382
3.3600000000000	1.4698655817597
3.3650000000000	1.4699704867181
3.3700000000000	1.4700758671031
3.3750000000000	1.4701817229157
3.3800000000000	1.4702881733684
3.3850000000000	1.4703950992575
3.3900000000000	1.4705026197988
3.3950000000000	1.4706106157928
3.4000000000000	1.4707190872509
3.4050000000000	1.4708280341873
3.4100000000000	1.4709376950342
3.4150000000000	1.4710475929744
3.4200000000000	1.4711582048626
3.4250000000000	1.4712692923037
3.4300000000000	1.4713809745285
3.4350000000000	1.4714930131468
3.4400000000000	1.4716056466028
3.4450000000000	1.4717188749281
3.4500000000000	1.4718325789434
3.4550000000000	1.4719467586851
3.4600000000000	1.4720614141868
3.4650000000000	1.4721765454888
3.4700000000000	1.4722923910472
3.4750000000000	1.4724087124886
3.4800000000000	1.4725253906448
3.4850000000000	1.4726427831930
3.4900000000000	1.4727605325505
3.4950000000000	1.4728787579801
3.5000000000000	1.4729976979493
3.5050000000000	1.4731169948864
3.5100000000000	1.4732368872682
3.5150000000000	1.4733573751496
3.5200000000000	1.4734782201758
3.5250000000000	1.4735996608248
3.5300000000000	1.4737216971643
3.5350000000000	1.4738440908394
3.5400000000000	1.4739670803401
3.5450000000000	1.4740907849432
3.5500000000000	0.0018691839283485
3.5550000000000	1.5510488775549
3.5600000000000	1.5511231487206
3.5650000000000	1.5511978982509
3.5700000000000	1.5512731260677
3.5750000000000	1.5513484744672
3.5800000000000	1.5514243010014
3.5850000000000	1.5515006055973
3.5900000000000	1.5515772689720
3.5950000000000	1.5516544102647
3.6000000000000	1.5517319101948
3.6050000000000	1.5518097686949
3.6100000000000	1.5518878664869
3.6150000000000	1.5519665611338
3.6200000000000	1.5520456141507
3.6250000000000	1.5521249062664
3.6300000000000	1.5522049142548
3.6350000000000	1.5522849227983
3.6400000000000	1.5523655278853
3.6450000000000	1.5524466102462
3.6500000000000	1.5525279314071
3.6550000000000	1.5526097297288
3.6600000000000	1.5526918859492
3.6650000000000	1.5527745192224
3.6700000000000	1.5528573910797
3.6750000000000	1.5529407398866
3.6800000000000	1.5530244463867
3.6850000000000	1.5531086297390
3.6900000000000	1.5531929322705
3.6950000000000	1.5532779499799
3.7000000000000	1.5533632059878
3.7050000000000	1.5534488194583
3.7100000000000	1.5535347903516
3.7150000000000	1.5536213570435
3.7200000000000	1.5537081618692
3.7250000000000	1.5537954432071
3.7300000000000	1.5538829626039
3.7350000000000	1.5539709584408
3.7400000000000	1.5540594306851
3.7450000000000	1.5541482600934
3.7500000000000	1.5542374466354
3.7550000000000	1.5543271094894
3.7600000000000	1.5544168909975
3.7650000000000	1.5545073871801
3.7700000000000	1.5545980019626
3.7750000000000	1.5546892121582
3.7800000000000	1.5547806601139
3.7850000000000	1.5548725842269
3.7900000000000	1.5549648652650
3.7950000000000	1.5550576224189
3.8000000000000	1.5551506172498
3.8050000000000	1.5552440881596
3.8100000000000	1.5553379159218
3.8150000000000	1.5554322197315
3.8200000000000	1.5555268803649
3.8250000000000	1.5556220170196
3.8300000000000	1.5557172720554
3.8350000000000	1.5558131223004
3.8400000000000	1.5559093293268
3.8450000000000	1.5560058931274
3.8500000000000	1.5561029329052
3.8550000000000	1.5562002102368
3.8600000000000	1.5562979635371
3.8650000000000	1.5563961928038
3.8700000000000	1.5564946596171
3.8750000000000	1.5565937216051
3.8800000000000	1.5566929019321
3.8850000000000	1.5567926774379
3.8900000000000	1.5568926904989
3.8950000000000	1.5569931795387
3.9000000000000	1.5570940253542
3.9050000000000	1.5571953471630
3.9100000000000	1.5572970257643
3.9150000000000	1.5573989419600
3.9200000000000	1.5575014533885
3.9250000000000	1.5576043216447
3.9300000000000	1.5577074275330
3.9350000000000	1.5578111286971
3.9400000000000	1.5579150675253
3.9450000000000	1.5580194824544
3.9500000000000	1.5581242542938
3.9550000000000	1.5582293830646
3.9600000000000	1.5583348687876
3.9650000000000	1.5584408306959
3.9700000000000	1.5585472688128
3.9750000000000	1.5586538255368
3.9800000000000	1.5587609777305
3.9850000000000	1.5588684870049
3.9900000000000	1.5589763533875
3.9950000000000	1.5590848153290
4.0000000000000	1.5591932768131
4.0050000000000	1.5593024531292
4.0100000000000	1.5594118674745
4.0150000000000	1.5595216390955
4.0200000000000	1.5596318872347
4.0250000000000	1.5597424927226
4.0300000000000	1.5598536940168
4.0350000000000	1.5599648951137
4.0400000000000	1.5600768113067
4.0450000000000	1.5601890850128
4.0500000000000	1.5603015970672
4.0550000000000	0.0024403897912709
4.0600000000000	0.0030156835892267
4.0650000000000	1.6210447580654
4.0700000000000	1.6211142589082
4.0750000000000	1.6211839985479
4.0800000000000	1.6212539769615
4.0850000000000	1.6213241941257
4.0900000000000	1.6213946500178
4.0950000000000	1.6214653446155
4.1000000000000	1.6215365163162
4.1050000000000	1.6216075690520
4.1100000000000	1.6216792180578
4.1150000000000	1.6217508672665
4.1200000000000	1.6218229934963
4.1250000000000	1.6218951198900
4.1300000000000	1.6219678424753
4.1350000000000	1.6220405651873
4.1400000000000	1.6221137648445
4.1450000000000	1.6221870838026
4.1500000000000	1.6222606412531
4.1550000000000	1.6223344371795
4.1600000000000	1.6224085907743
4.1650000000000	1.6224829828136
4.1700000000000	1.6225576132815
4.1750000000000	1.6226324821632
4.1800000000000	1.6227077086532
4.1850000000000	1.6227830543199
4.1900000000000	1.6228587575680
4.1950000000000	1.6229346991751
4.2000000000000	1.6230108791283
4.2050000000000	1.6230872974164
4.2100000000000	1.6231640732366
4.2150000000000	1.6232409681592
4.2200000000000	1.6233181013823
4.2250000000000	1.6233957113150
4.2300000000000	1.6234734403192
4.2350000000000	1.6235514075950
4.2400000000000	1.6236296131330
4.2450000000000	1.6237081761347
4.2500000000000	1.6237869773827
4.2550000000000	1.6238658976600
4.2600000000000	1.6239452945873
4.2650000000000	1.6240248105300
4.2700000000000	1.6241048031104
4.2750000000000	1.6241847954852
4.2800000000000	1.6242650260678
4.2850000000000	1.6243457332717
4.2900000000000	1.6244265594652
4.2950000000000	1.6245077430628
4.3000000000000	1.6245890456423
4.3050000000000	1.6246705864099
4.3100000000000	1.6247526037821
4.3150000000000	1.6248347401286
4.3200000000000	1.6249171146572
4.3250000000000	1.6249997273667
4.3300000000000	1.6250825782563
4.3350000000000	1.6251657865352
4.3400000000000	1.6252493522034
4.3450000000000	1.6253329176338
4.3500000000000	1.6254169596646
4.3550000000000	1.6255011206695
4.3600000000000	1.6255856390690
4.3650000000000	1.6256702764471
4.3700000000000	1.6257552712252
4.3750000000000	1.6258406234066
4.3800000000000	1.6259262137859
4.3850000000000	1.6260119231581
4.3900000000000	1.6260978707374
4.3950000000000	1.6261842949471
4.4000000000000	1.6262708381651
4.4050000000000	1.6263576196068
4.4100000000000	1.6264447584884
4.4150000000000	1.6265320163975
4.4200000000000	1.6266195125513
4.4250000000000	1.6267074853762
4.4300000000000	1.6267954580437
4.4350000000000	1.6268839073990
4.4400000000000	1.6269725950332
4.4450000000000	1.6270615209558
4.4500000000000	1.6271506851775
4.4550000000000	1.6272398492895
4.4600000000000	1.6273296093495
4.4650000000000	1.6274196077413
4.4700000000000	1.6275097252678
4.4750000000000	1.6276003195686
4.4800000000000	1.6276909138196
4.4850000000000	1.6277817464528
4.4900000000000	1.6278730559008
4.4950000000000	1.6279646037584
4.5000000000000	1.6280561516221
4.5050000000000	1.6281482955534
4.5100000000000	1.6282405587307
4.5150000000000	1.6283329411703
4.5200000000000	1.6284256813065
4.5250000000000	1.6285188983657
4.5300000000000	1.6286122347374
4.5350000000000	1.6287056904399
4.5400000000000	1.6287995039091
4.5450000000000	1.6288935559547
4.5500000000000	1.6289878465959
4.5550000000000	1.6290824950619
4.5600000000000	1.6291773821626
4.5650000000000	0.0038061349638829
4.5700000000000	1.6721484675752
4.5750000000000	1.6722089062966
4.5800000000000	1.6722698219515
4.5850000000000	1.6723304992811
4.5900000000000	1.6723914151194
4.5950000000000	1.6724524502544
4.6000000000000	1.6725134854741
4.6050000000000	1.6725745207758
4.6100000000000	1.6726360329943
4.6150000000000	1.6726974260810
4.6200000000000	1.6727588192431
4.6250000000000	1.6728203316880
4.6300000000000	1.6728820826233
4.6350000000000	1.6729438336288
4.6400000000000	1.6730057039123
4.6450000000000	1.6730675742635
4.6500000000000	1.6731298023090
4.6550000000000	1.6731919112108
4.6600000000000	1.6732541393867
4.6650000000000	1.6733164868361
4.6700000000000	1.6733789535587
4.6750000000000	1.6734415395542
4.6800000000000	1.6735041256130
4.6850000000000	1.6735668309448
4.6900000000000	1.6736297747589
4.6950000000000	1.6736925994279
4.7000000000000	1.6737556625801
4.7050000000000	1.6738188450072
4.7100000000000	1.6738820275006
4.7150000000000	1.6739453292707
4.7200000000000	1.6740088695278
4.7250000000000	1.6740724098551
4.7300000000000	1.6741360694632
4.7350000000000	1.6741997291445
4.7400000000000	1.6742635081099
4.7450000000000	1.6743274063620
4.7500000000000	1.6743914239027
4.7550000000000	1.6744556799436
4.7600000000000	1.6745198168593
4.7650000000000	1.6745840730711
4.7700000000000	1.6746484485820
4.7750000000000	1.6747130626042
4.7800000000000	1.6747775575130
4.7850000000000	1.6748421717301
4.7900000000000	1.6749071436779
4.7950000000000	1.6749719965229
4.8000000000000	1.6750370878966
4.8050000000000	1.6751020601748
4.8100000000000	1.6751671517810
4.8150000000000	1.6752324819284
4.8200000000000	1.6752979314121
4.8250000000000	1.6753633810272
4.8300000000000	1.6754289499885
4.8350000000000	1.6754946383005
4.8400000000000	1.6755603267592
4.8450000000000	1.6756262537878
4.8500000000000	1.6756921809742
4.8550000000000	1.6757583467421
4.8600000000000	1.6758245126788
4.8650000000000	1.6758907979988
4.8700000000000	1.6759570835001
4.8750000000000	1.6760234883976
4.8800000000000	1.6760902511164
4.8850000000000	1.6761566564074
4.8900000000000	1.6762235387416
4.8950000000000	1.6762903020808
4.9000000000000	1.6763573040592
4.9050000000000	1.6764244254749
4.9100000000000	1.6764915471252
4.9150000000000	1.6765586690190
4.9200000000000	1.6766260295820
4.9250000000000	1.6766935096128
4.9300000000000	1.6767609899093
4.9350000000000	1.6768285896906
4.9400000000000	1.6768963089642
4.9450000000000	1.6769642669480
4.9500000000000	1.6770321060219
4.9550000000000	1.6771001838244
4.9600000000000	1.6771681427357
4.9650000000000	1.6772363403930
4.9700000000000	1.6773047768044
4.9750000000000	1.6773733327721
4.9800000000000	1.6774416506772
4.9850000000000	1.6775103265757
4.9900000000000	1.6775790028487
4.9950000000000	1.6776476795084
5.0000000000000	1.6777165949828
5.0050000000000	1.6777856300729
5.0100000000000	1.6778549039987
5.0150000000000	1.6779239399325
5.0200000000000	1.6779932147251
5.0250000000000	1.6780628475953
5.0300000000000	1.6781322425083
5.0350000000000	1.6782017571017
5.0400000000000	1.6782715105993
5.0450000000000	1.6783411453836
5.0500000000000	1.6784110190944
5.0550000000000	1.6784810125327
5.0600000000000	1.6785511257141
5.0650000000000	1.6786212394401
5.0700000000000	0.0045627829723640
5.0750000000000	0.0051637235021673
5.0800000000000	0.0057645925268306
5.0850000000000	0.0063653260667289
5.0900000000000	0.0069659200540569
5.0950000000000	0.0075663153881684
5.1000000000000	0.0081666232962177


==> figures/results/lam_inductor_scenario_b2/losses_scenario_b2.txt <==
f(Hz)   Reference   HomHBFEM
50      4.07e-04    4.09e-04
100     1.46e-03    1.52e-03
500     1.89e-02    2.00e-02
1000    5.48e-02    4.98e-02
5000    6.20e-01    4.05e-01
10000   1.72        1.24

